Sampling and Reconstructing Angular Domains with Uniform Arrays

The surge of massive antenna arrays in wireless networks calls for the adoption of analog/hybrid array solutions, where multiple antenna elements are driven by a common radio front end to form a beam along a specific angle in order to maximize the beamforming gain. Many heuristics have been proposed to sample the angular domain by trading off between sampling step size and overhead, where arbitrarily small angular step size is only attainable with infinite sampling overhead. We show that, for uniform linear and rectangular arrays, lossless reconstruction of the array's angular responses at arbitrary angular precision is possible using a finite number of samples without resorting to assumptions of angular sparsity. The proposed method, sampling and reconstructing angular domain (SARA), defines how many and which angles to be sampled and the corresponding reconstruction. This general solution to scan the angular domain can therefore be applied not only to beam acquisition and channel estimation, but also to radio imaging techniques, making it a candidate for future integrated sensing and communications (ISAC). Extensive simulation results for target detection and radio imaging have demonstrated clear advantages of SARA versus other considered baselines, both in terms of angular reconstruction performance and computational complexity.

==> Data/ExportedCurves.txt <==
-5.000000000000000000e-01 9.712841397208453464e-02 1.032524415808115381e-01 1.032524415808120100e-01
-4.990234375000000000e-01 1.002407779835243207e-01 1.072866151489035580e-01 9.842513635446099862e-02
-4.980468750000000000e-01 1.035316752582001454e-01 1.181580107427170623e-01 1.155071152457691763e-01
-4.970703125000000000e-01 1.070547498635494310e-01 1.329730399660848383e-01 1.467195421430761704e-01
-4.960937500000000000e-01 1.108559790192981398e-01 1.495782885049647404e-01 1.846693714158488264e-01
-4.951171875000000000e-01 1.149712010149774449e-01 1.666441214758529465e-01 2.255919834694411763e-01
-4.941406250000000000e-01 1.194242730528992380e-01 1.833983550993290856e-01 2.677260086923370364e-01
-4.931640625000000000e-01 1.242259927512721074e-01 1.993969980140400666e-01 3.101733573773670094e-01
-4.921875000000000000e-01 1.293738166794189404e-01 2.143843157794835808e-01 3.524176543010625329e-01
-4.912109375000000000e-01 1.348523090597802121e-01 2.282142789435874786e-01 3.941256560917903995e-01
-4.902343750000000000e-01 1.406341777223486800e-01 2.408067480774674918e-01 4.350598607681709362e-01
-4.892578125000000000e-01 1.466817157505535540e-01 2.521225155210347624e-01 4.750370129262280749e-01
-4.882812500000000000e-01 1.529484660448668654e-01 2.621486533942156694e-01 5.139069940267135816e-01
-4.873046875000000000e-01 1.593809524853561921e-01 2.708896322983296301e-01 5.515414356234495941e-01
-4.863281250000000000e-01 1.659203619315027245e-01 2.783617689229470615e-01 5.878272729002302910e-01
-4.853515625000000000e-01 1.725041038309844676e-01 2.845896538243850582e-01 6.226629493726016928e-01
-4.843750000000000000e-01 1.790672107540076108e-01 2.896037924722726919e-01 6.559561123425762252e-01
-4.833984375000000000e-01 1.855435702066636217e-01 2.934390106065791204e-01 6.876221805323078362e-01
-4.824218750000000000e-01 1.918669954063867145e-01 2.961333536561501778e-01 7.175834393059795646e-01
-4.814453125000000000e-01 1.979721519569444255e-01 2.977273132637024977e-01 7.457684639332392562e-01
-4.804687500000000000e-01 2.037953607925666044e-01 2.982632752881393401e-01 7.721117513110264952e-01
-4.794921875000000000e-01 2.092752975001571092e-01 2.977851209992936066e-01 7.965534862615296641e-01
-4.785156250000000000e-01 2.143536058546020029e-01 2.963379364718095599e-01 8.190393954971240120e-01
-4.775390625000000000e-01 2.189754402810379363e-01 2.939678000472170649e-01 8.395206587295558354e-01
-4.765625000000000000e-01 2.230899487157633476e-01 2.907216274305203796e-01 8.579538566197273397e-01
-4.755859375000000000e-01 2.266507043729617810e-01 2.866470604600990235e-01 8.743009417909647363e-01
-4.746093750000000000e-01 2.296160924190994157e-01 2.817923900177621288e-01 8.885292233897695846e-01
-4.736328125000000000e-01 2.319496555605292110e-01 2.762065066646767209e-01 9.006113585174240210e-01
-4.726562500000000000e-01 2.336204010411523091e-01 2.699388748686032957e-01 9.105253457847610754e-01
-4.716796875000000000e-01 2.346030704716108861e-01 2.630395284383519328e-01 9.182545175773783042e-01
-4.707031250000000000e-01 2.348783732053620343e-01 2.555590862155906473e-01 9.237875285594558949e-01
-4.697265625000000000e-01 2.344331835776345407e-01 2.475487883470346984e-01 9.271183386197715537e-01
-4.687500000000000000e-01 2.332607021765303601e-01 2.390605546932496051e-01 9.282461889577866554e-01
-4.677734375000000000e-01 2.313605813757167728e-01 2.301470682283338343e-01 9.271755703770802048e-01
-4.667968750000000000e-01 2.287390155895713262e-01 2.208618877453721041e-01 9.239161831361537569e-01
-4.658203125000000000e-01 2.254087970841855693e-01 2.112595959023179371e-01 9.184828879291255799e-01
-4.648437500000000000e-01 2.213893386669083252e-01 2.013959907160999541e-01 9.108956477503307170e-01
-4.638671875000000000e-01 2.167066651576710912e-01 1.913283311190800140e-01 9.011794605511299627e-01
-4.628906250000000000e-01 2.113933761860383453e-01 1.811156501626666748e-01 8.893642827357846059e-01
-4.619140625000000000e-01 2.054885835126484817e-01 1.708191527922565678e-01 8.754849436755562930e-01
-4.609375000000000000e-01 1.990378266642839622e-01 1.605027184384199834e-01 8.595810515558932607e-01
-4.599609375000000000e-01 1.920929710660230216e-01 1.502335309601418589e-01 8.416968910209867705e-01
-4.589843750000000000e-01 1.847120928213129565e-01 1.400828574579286445e-01 8.218813132563556056e-01
-4.580078125000000000e-01 1.769593534417811254e-01 1.301269884070596072e-01 8.001876193711361385e-01
-4.570312500000000000e-01 1.689048655092904305e-01 1.204483251687554629e-01 7.766734382330919839e-01
-4.560546875000000000e-01 1.606245453962673875e-01 1.111365402048026807e-01 7.514006003097871700e-01
-4.550781250000000000e-01 1.521999400848863260e-01 1.022896117123918841e-01 7.244350096392774274e-01
-4.541015625000000000e-01 1.437179992440482945e-01 9.401430703724171500e-02 6.958465168891696528e-01
-4.531250000000000000e-01 1.352707374045621913e-01 8.642531856635538023e-02 6.657087977225745190e-01
-4.521484375000000000e-01 1.269546897366944926e-01 7.964175798049931421e-02 6.340992426387705994e-01
-4.511718750000000000e-01 1.188700041823004816e-01 7.377929144981523746e-02 6.010988675556101501e-01
-4.501953125000000000e-01 1.111189316873269772e-01 6.893641773453240695e-02 5.667922594680185888e-01
-4.492187500000000000e-01 1.038033852734233792e-01 6.517515492693908008e-02 5.312675800592805420e-01
-4.482421875000000000e-01 9.702117207590030268e-02 6.250012027072870957e-02 4.946166650339523518e-01
-4.472656250000000000e-01 9.086053413420416835e-02 6.084393590755746151e-02 4.569352839040348169e-01
-4.462890625000000000e-01 8.539287857120675396e-02 6.006700224092231810e-02 4.183236759236986790e-01
-4.453125000000000000e-01 8.066414496898209607e-02 5.997359175343027621e-02 3.788875791069184484e-01
-4.443359375000000000e-01 7.668612316793868566e-02 6.033786426189240854e-02 3.387401824199219869e-01
-4.433593750000000000e-01 7.342987973475377517e-02 6.092976773892744280e-02 2.980059121700099345e-01
-4.423828125000000000e-01 7.082366803947287570e-02 6.153377226717851589e-02 2.568281433255494295e-01
-4.414062500000000000e-01 6.875677786343929732e-02 6.195882527853289329e-02 2.153861350149847143e-01
-4.404296875000000000e-01 6.708891045100655315e-02 6.204157670961826104e-02 1.739364328816476457e-01
-4.394531250000000000e-01 6.566282920350685615e-02 6.164592964910838718e-02 1.329304860153056600e-01
-4.384765625000000000e-01 6.431728468617226024e-02 6.066151294392855414e-02 9.342755291285473329e-02
-4.375000000000000000e-01 6.289778794033393239e-02 5.900298602623645083e-02 5.900298602623626348e-02
-4.365234375000000000e-01 6.126409002881713639e-02 5.662379811356162834e-02 4.329960375123016736e-02
-4.355468750000000000e-01 5.929441432766956871e-02 5.355669397408330951e-02 6.064412021205901893e-02
-4.345703125000000000e-01 5.688716325650600147e-02 4.988211168870192169e-02 9.403649547153496158e-02
-4.335937500000000000e-01 5.396100278104843523e-02 4.572505107258260926e-02 1.314987698023066254e-01
-4.326171875000000000e-01 5.045413594879036984e-02 4.127572295213061127e-02 1.700473103576401468e-01
-4.316406250000000000e-01 4.632343318351618555e-02 3.682902440565662128e-02 2.087517680810761500e-01
-4.306640625000000000e-01 4.154407668693966410e-02 3.284753425846804326e-02 2.472038563643065567e-01
-4.296875000000000000e-01 3.611077378442925645e-02 3.002042132882763725e-02 2.851693269158951938e-01
-4.287109375000000000e-01 3.004328118102094977e-02 2.918475826859908209e-02 3.224851916926947948e-01
-4.277343750000000000e-01 2.340597859927503674e-02 3.093682220348907899e-02 3.590226384634521151e-01
-4.267578125000000000e-01 1.638793145524185257e-02 3.522838308604529095e-02 3.946715823722963257e-01
-4.257812500000000000e-01 9.768708212925438644e-03 4.152129355899015356e-02 4.293335246172436115e-01
-4.248046875000000000e-01 7.736008131996907275e-03 4.921878942206771301e-02 4.629179934525896045e-01
-4.238281250000000000e-01 1.388868540785211103e-02 5.786625715454064151e-02 4.953406758080692307e-01
-4.228515625000000000e-01 2.289522635326812772e-02 6.715141771944523053e-02 5.265224057023616400e-01
-4.218750000000000000e-01 3.287511257308123325e-02 7.685747544677255794e-02 5.563886121794163753e-01
-4.208984375000000000e-01 4.342855093368801211e-02 8.682525611049404790e-02 5.848690249045350731e-01
-4.199218750000000000e-01 5.439448225721728314e-02 9.692978437652115253e-02 6.118975291295482011e-01
-4.189453125000000000e-01 6.566735378114363364e-02 1.070666985416776629e-01 6.374121091679889606e-01
-4.179687500000000000e-01 7.715821924219602723e-02 1.171443957323941298e-01 6.613548447653512241e-01
-4.169921875000000000e-01 8.878369595643180456e-02 1.270794046712201142e-01 6.836719387653107383e-01
-4.160156250000000000e-01 1.004623506229998520e-01 1.367935879904779994e-01 7.043137625497060128e-01
-4.150390625000000000e-01 1.121135497508396056e-01 1.462124038217558208e-01 7.232349105411715051e-01
-4.140625000000000000e-01 1.236572622556398604e-01 1.552637970468836448e-01 7.403942580105247195e-01
-4.130859375000000000e-01 1.350142711935991280e-01 1.638774752996375594e-01 7.557550182942728290e-01
-4.121093750000000000e-01 1.461065732083714486e-01 1.719844265996215427e-01 7.692847967342162363e-01
-4.111328125000000000e-01 1.568578653152945812e-01 1.795165929155043416e-01 7.809556394522649825e-01
-4.101562500000000000e-01 1.671940689666848445e-01 1.864066471949828718e-01 7.907440756188272024e-01
-4.091796875000000000e-01 1.770438640316782664e-01 1.925878411863242712e-01 7.986311522540723296e-01
-4.082031250000000000e-01 1.863392162957472342e-01 1.979939035248972357e-01 8.046024608747971429e-01
-4.072265625000000000e-01 1.950158877452315975e-01 2.025589753066485699e-01 8.086481555021354239e-01
-4.062500000000000000e-01 2.030139220226884478e-01 2.062175755891931805e-01 8.107629617006156808e-01
-4.052734375000000000e-01 2.102780992931025383e-01 2.089227349178875426e-01 8.109461764431726838e-01
-4.042968750000000000e-01 2.167583559658823600e-01 2.107003643124986669e-01 8.092016587006118922e-01
-4.033203125000000000e-01 2.224101655848129133e-01 2.115947136288682251e-01 8.055378107460545722e-01
-4.023437500000000000e-01 2.271948778921545342e-01 2.116502075897538915e-01 7.999675502512186842e-01
-4.013671875000000000e-01 2.310800136844836372e-01 2.109114476346934663e-01 7.925082733377712962e-01
-4.003906250000000000e-01 2.340395136580085411e-01 2.094232208260171091e-01 7.831818088389632670e-01
-3.994140625000000000e-01 2.360539400230530771e-01 2.072305151485019648e-01 7.720143641304835214e-01
-3.984375000000000000e-01 2.371106302731470772e-01 2.043785410754589693e-01 7.590364630128211276e-01
-3.974609375000000000e-01 2.372038031442849637e-01 2.009127596854310416e-01 7.442828762808527676e-01
-3.964843750000000000e-01 2.363346175137807093e-01 1.968789179619736263e-01 7.277925458146483617e-01
-3.955078125000000000e-01 2.345111857925120946e-01 1.923230922311341407e-01 7.096085032903265422e-01
-3.945312500000000000e-01 2.317485442930919681e-01 1.872917410091273493e-01 6.897777849735391431e-01
-3.935546875000000000e-01 2.280685841602727304e-01 1.818317688564426438e-01 6.683513445708296752e-01
-3.925781250000000000e-01 2.234999478008073692e-01 1.759906031619153932e-01 6.453839668536021090e-01
-3.916015625000000000e-01 2.180778974562528338e-01 1.698162860916485328e-01 6.209341858601999942e-01
-3.906250000000000000e-01 2.118441647854417687e-01 1.633575841863637024e-01 5.950642131277952274e-01
-3.896484375000000000e-01 2.048467933052804113e-01 1.566641181849644793e-01 5.678398839470639725e-01
-3.886718750000000000e-01 1.971399896504094085e-01 1.497865154249951591e-01 5.393306336539724910e-01
-3.876953125000000000e-01 1.887840054180419391e-01 1.427765863324378937e-01 5.096095225040871979e-01
-3.867187500000000000e-01 1.798450797373955523e-01 1.356875245766510363e-01 4.787533385933219199e-01
-3.857421875000000000e-01 1.703954849911553382e-01 1.285741266373797709e-01 4.468428271326620460e-01
-3.847656250000000000e-01 1.605137364052324211e-01 1.214930195626123671e-01 4.139631280952134618e-01
-3.837890625000000000e-01 1.502850536976776952e-01 1.145028737235995464e-01 3.802045670668279809e-01
-3.828125000000000000e-01 1.398022043717419005e-01 1.076645578105047546e-01 3.456640667744472206e-01
-3.818359375000000000e-01 1.291669201046704851e-01 1.010411630260520804e-01 3.104476995840373399e-01
-3.808593750000000000e-01 1.184921675537847774e-01 9.469777967363603166e-02 2.746754567534224756e-01
-3.798828125000000000e-01 1.079056762160417182e-01 8.870085227876142731e-02 2.384906271033184200e-01
-3.789062500000000000e-01 9.755525959689988202e-02 8.311687747078622124e-02 2.020795995964901892e-01
-3.779296875000000000e-01 8.761651334688064230e-02 7.801016744530231417e-02 1.657178511139764387e-01
-3.769531250000000000e-01 7.830310477327753760e-02 7.343943224698858130e-02 1.298910496558828009e-01
-3.759765625000000000e-01 6.987818749700486221e-02 6.945311180212050683e-02 9.566988612257551483e-02
-3.750000000000000000e-01 6.266063364421976811e-02 6.608377891496779177e-02 6.608377891496841627e-02
-3.740234375000000000e-01 5.700998225487161064e-02 6.333572950100034571e-02 4.997135809174970550e-02
-3.730468750000000000e-01 5.326462122100526775e-02 6.116553686123031575e-02 6.227943567696528349e-02
-3.720703125000000000e-01 5.162422566014641251e-02 5.951072296460478001e-02 9.212730640480790156e-02
-3.710937500000000000e-01 5.203357782803468695e-02 5.830032300324826389e-02 1.275488985308176060e-01
-3.701171875000000000e-01 5.417212150423149353e-02 5.745851920803170948e-02 1.647375922592997921e-01
-3.691406250000000000e-01 5.756952113328630410e-02 5.690855038740125216e-02 2.024449101785269489e-01
-3.681640625000000000e-01 6.174764577865644866e-02 5.657622329955422358e-02 2.401350752481978823e-01
-3.671875000000000000e-01 6.630306594365757700e-02 5.639258233227501665e-02 2.775154659921192923e-01
-3.662109375000000000e-01 7.092659097934701784e-02 5.629558583655042830e-02 3.143931212944863218e-01
-3.652343750000000000e-01 7.539157339388839751e-02 5.623087220711103784e-02 3.506223193756016765e-01
-3.642578125000000000e-01 7.953471931820066398e-02 5.615182656330287153e-02 3.860826173357138624e-01
-3.632812500000000000e-01 8.323911825512628204e-02 5.601919029447594012e-02 4.206686562128146289e-01
-3.623046875000000000e-01 8.642160912162229203e-02 5.580042798331394382e-02 4.542850511487014353e-01
-3.613281250000000000e-01 8.902396423000250025e-02 5.546901535843977438e-02 4.868436834967647675e-01
-3.603515625000000000e-01 9.100686247303610421e-02 5.500376141805964764e-02 5.182622112154144922e-01
-3.593750000000000000e-01 9.234576311197491283e-02 5.438823870761264750e-02 5.484632338219054271e-01
-3.583984375000000000e-01 9.302804269087658340e-02 5.361037087910115739e-02 5.773738257796775519e-01
-3.574218750000000000e-01 9.305096978186591650e-02 5.266221534665516818e-02 6.049252850673744186e-01
-3.564453125000000000e-01 9.242024411469083878e-02 5.153997944426312594e-02 6.310530109759029394e-01
-3.554687500000000000e-01 9.114893003226688661e-02 5.024431990877376020e-02 6.556964609598584515e-01
-3.544921875000000000e-01 8.925668514800519371e-02 4.878099769353949622e-02 6.787991562132046353e-01
-3.535156250000000000e-01 8.676923691267535155e-02 4.716199367146486215e-02 7.003087170626023372e-01
-3.525390625000000000e-01 8.371810312182245695e-02 4.540723534830634622e-02 7.201769160716708917e-01
-3.515625000000000000e-01 8.014059674123241717e-02 4.354713433714944848e-02 7.383597409232126596e-01
-3.505859375000000000e-01 7.608021170572354386e-02 4.162616595250842599e-02 7.548174617836108657e-01
-3.496093750000000000e-01 7.158757029574097652e-02 3.970766968228434113e-02 7.695146995681318991e-01
-3.486328125000000000e-01 6.672225034849600667e-02 3.787975522456906580e-02 7.824204926745595978e-01
-3.476562500000000000e-01 6.155604687050554580e-02 3.626136233045660490e-02 7.935083605479765767e-01
-3.466796875000000000e-01 5.617863209875181146e-02 3.500577501009755760e-02 8.027563630130208905e-01
-3.457031250000000000e-01 5.070726087919436020e-02 3.429639438684396746e-02 8.101471547438637844e-01
-3.447265625000000000e-01 4.530314272128951880e-02 3.432850733862542747e-02 8.156680345915761077e-01
-3.437500000000000000e-01 4.019772131991086739e-02 3.527594562792282784e-02 8.193109897903554373e-01
-3.427734375000000000e-01 3.572882996542919160e-02 3.724791963931543132e-02 8.210727353470386181e-01
-3.417968750000000000e-01 3.236802127890470171e-02 4.024413850297529210e-02 8.209547492041747718e-01
-3.408203125000000000e-01 3.067218334082907893e-02 4.417915143278846463e-02 8.189633040774548789e-01
-3.398437500000000000e-01 3.107362479679726466e-02 4.892561732100431104e-02 8.151094972242967085e-01
-3.388671875000000000e-01 3.361581037418603229e-02 5.434762975635509114e-02 8.094092798272829459e-01
-3.378906250000000000e-01 3.795233891377639002e-02 6.031926462851325971e-02 8.018834882042993328e-01
-3.369140625000000000e-01 4.360283092136527094e-02 6.673102071143971470e-02 7.925578797268345577e-01
-3.359375000000000000e-01 5.015440262121857035e-02 7.348975512975509938e-02 7.814631771930106163e-01
-3.349609375000000000e-01 5.731128852633540077e-02 8.051615605305548207e-02 7.686351265366458962e-01
-3.339843750000000000e-01 6.487325857972563170e-02 8.774178637920032608e-02 7.541145742621072623e-01
-3.330078125000000000e-01 7.270423613823277786e-02 9.510647863253716972e-02 7.379475730241440434e-01
-3.320312500000000000e-01 8.070872638488739426e-02 1.025562708870432910e-01 7.201855265333828582e-01
-3.310546875000000000e-01 8.881663638328472776e-02 1.100418481842366791e-01 7.008853887683805794e-01
-3.300781250000000000e-01 9.697386793133425109e-02 1.175173914292733379e-01 6.801099377619872488e-01
-3.291015625000000000e-01 1.051364608912735699e-01 1.249397349567361593e-01 6.579281516680616226e-01
-3.281250000000000000e-01 1.132668642810632786e-01 1.322677515433660078e-01 6.344157253967042109e-01
-3.271484375000000000e-01 1.213314933980399468e-01 1.394619032933122060e-01 6.096557813310800045e-01
-3.261718750000000000e-01 1.292990848485796596e-01 1.464839134490451000e-01 5.837398497883307114e-01
-3.251953125000000000e-01 1.371395656580289002e-01 1.532965269238321659e-01 5.567692274567858091e-01
-3.242187500000000000e-01 1.448232693144085870e-01 1.598633367056998267e-01 5.288568704073641769e-01
-3.232421875000000000e-01 1.523203984645639941e-01 1.661486600309377837e-01 5.001300506828728620e-01
-3.222656250000000000e-01 1.596006726011656163e-01 1.721174530826916904e-01 4.707341144020252832e-01
-3.212890625000000000e-01 1.666331215424224077e-01 1.777352565006851681e-01 4.408378430753800981e-01
-3.203125000000000000e-01 1.733859986181010282e-01 1.829681666114313932e-01 4.106411632329984296e-01
-3.193359375000000000e-01 1.798267951198152526e-01 1.877828293122800196e-01 3.803862997797836099e-01
-3.183593750000000000e-01 1.859223420083906120e-01 1.921464551963328049e-01 3.503739345102825919e-01
-3.173828125000000000e-01 1.916389874330398368e-01 1.960268559670038935e-01 3.209864310264657905e-01
-3.164062500000000000e-01 1.969428401098850812e-01 1.993925036116171723e-01 2.927203369559382984e-01
-3.154296875000000000e-01 2.018000695200306005e-01 2.022126153261086801e-01 2.662289524636749505e-01
-3.144531250000000000e-01 2.061772545187731953e-01 2.044572689623975204e-01 2.423696386089158050e-01
-3.134765625000000000e-01 2.100417724806398212e-01 2.060975559941009283e-01 2.222338031658543933e-01
-3.125000000000000000e-01 2.133622216513400560e-01 2.071057819130974753e-01 2.071057819130985023e-01
-3.115234375000000000e-01 2.161088700066099155e-01 2.074661142408754100e-01 2.273176130467757794e-01
-3.105468750000000000e-01 2.182541246747249641e-01 2.072055905467599657e-01 2.543169067511593107e-01
-3.095703125000000000e-01 2.197730168984710630e-01 2.063623467875689010e-01 2.859926925204581138e-01
-3.085937500000000000e-01 2.206436986269912082e-01 2.049751985186643588e-01 3.207257040374142942e-01
-3.076171875000000000e-01 2.208479481772665232e-01 2.030837214997196216e-01 3.573587464831605165e-01
-3.066406250000000000e-01 2.203716840414457756e-01 2.007283401709887560e-01 3.950751862026601335e-01
-3.056640625000000000e-01 2.192054879102641185e-01 1.979504236444308007e-01 4.332887577696541426e-01
-3.046875000000000000e-01 2.173451404308305301e-01 1.947923881832241411e-01 4.715652973412807758e-01
-3.037109375000000000e-01 2.147921762448055383e-01 1.912978041424617803e-01 5.095714594124590713e-01
-3.027343750000000000e-01 2.115544686218515102e-01 1.875115038946242874e-01 5.470419128644261608e-01
-3.017578125000000000e-01 2.076468587062385018e-01 1.834796852210708873e-01 5.837583630252338729e-01
-3.007812500000000000e-01 2.030918502427982719e-01 1.792500018504190051e-01 6.195360004752056282e-01
-2.998046875000000000e-01 1.979203978238369133e-01 1.748716290998410250e-01 6.542146225721424679e-01
-2.988281250000000000e-01 1.921728252420762395e-01 1.703952877979783564e-01 6.876527280447131130e-01
-2.978515625000000000e-01 1.858999201004791213e-01 1.658732038222493210e-01 7.197235322504231814e-01
-2.968750000000000000e-01 1.791642601769439791e-01 1.613589738848743571e-01 7.503122439465969018e-01
-2.958984375000000000e-01 1.720418330363381876e-01 1.569073012740741790e-01 7.793141843895697862e-01
-2.949218750000000000e-01 1.646240061272042365e-01 1.525735593490995523e-01 8.066334776711411303e-01
-2.939453125000000000e-01 1.570198761798470011e-01 1.484131377880441305e-01 8.321821339389677830e-01
-2.929687500000000000e-01 1.493589481406618624e-01 1.444805299061249770e-01 8.558794061559716893e-01
-2.919921875000000000e-01 1.417939209584487548e-01 1.408281324784188271e-01 8.776513392190814500e-01
-2.910156250000000000e-01 1.345030257820305220e-01 1.375047559076869874e-01 8.974304553448166910e-01
-2.900390625000000000e-01 1.276908044273764309e-01 1.345538839430213407e-01 9.151555363806611609e-01
-2.890625000000000000e-01 1.215854352662917026e-01 1.320117760740596169e-01 9.307714750573617968e-01
-2.880859375000000000e-01 1.164299553573951984e-01 1.299055637023429077e-01 9.442291750081636126e-01
-2.871093750000000000e-01 1.124647207849530373e-01 1.282515383927843589e-01 9.554854848283677038e-01
-2.861328125000000000e-01 1.099003968684765103e-01 1.270538488928602550e-01 9.645031552986892409e-01
-2.851562500000000000e-01 1.088854203358934764e-01 1.263037986830679582e-01 9.712508116521209045e-01
-2.841796875000000000e-01 1.094775438046005772e-01 1.259798646383929466e-01 9.757029347620166382e-01
-2.832031250000000000e-01 1.116310144396903958e-01 1.260484531117347373e-01 9.778398465951139151e-01
-2.822265625000000000e-01 1.152053757597199246e-01 1.264652988624630492e-01 9.776476963625363448e-01
-2.812500000000000000e-01 1.199917014203115279e-01 1.271773244432242156e-01 9.751184446207424861e-01
-2.802734375000000000e-01 1.257451630771578288e-01 1.281271993772402085e-01 9.702498431987414129e-01
-2.792968750000000000e-01 1.322134985165829835e-01 1.292646491358382388e-01 9.630454093100190294e-01
-2.783203125000000000e-01 1.391563361927863618e-01 1.305436191983615490e-01 9.535143925863265313e-01
-2.773437500000000000e-01 1.463554158563347418e-01 1.319208228211249945e-01 9.416717340729916508e-01
-2.763671875000000000e-01 1.536181926088912020e-01 1.333560262409344277e-01 9.275380164733458832e-01
-2.753906250000000000e-01 1.607775714940622713e-01 1.348121581024152305e-01 9.111394051383068238e-01
-2.744140625000000000e-01 1.676898248159647276e-01 1.362552855504319538e-01 8.925075794803885021e-01
-2.734375000000000000e-01 1.742319343804292764e-01 1.376544960705575471e-01 8.716796546601273121e-01
-2.724609375000000000e-01 1.802989950184249457e-01 1.389817181261347179e-01 8.486980935597188136e-01
-2.714843750000000000e-01 1.858019455433516376e-01 1.402115067667810688e-01 8.236106092364908760e-01
-2.705078125000000000e-01 1.906656961660449789e-01 1.413208138141824610e-01 7.964700582560148012e-01
-2.695312500000000000e-01 1.948276295237029443e-01 1.422887565541739174e-01 7.673343255666282836e-01
-2.685546875000000000e-01 1.982364175251073446e-01 1.430963942857081672e-01 7.362662019348867881e-01
-2.675781250000000000e-01 2.008510891256230224e-01 1.437265185771583187e-01 7.033332554813420678e-01
-2.666015625000000000e-01 2.026402891564113851e-01 1.441634605254184243e-01 6.686076996532308581e-01
-2.656250000000000000e-01 2.035816775360596576e-01 1.443929165306678808e-01 6.321662612492182642e-01
-2.646484375000000000e-01 2.036614279435074726e-01 1.444017929183964710e-01 5.940900542498899206e-01
-2.636718750000000000e-01 2.028737938490542125e-01 1.441780690111667262e-01 5.544644689332859366e-01
-2.626953125000000000e-01 2.012207172374521347e-01 1.437106778554604058e-01 5.133790925296122243e-01
-2.617187500000000000e-01 1.987114614249897993e-01 1.429894036529766876e-01 4.709276905809203218e-01
-2.607421875000000000e-01 1.953622542538250850e-01 1.420047949666954912e-01 4.272083041269467696e-01
-2.597656250000000000e-01 1.911959318741971725e-01 1.407480929288348337e-01 3.823235733671164205e-01
-2.587890625000000000e-01 1.862415765239585352e-01 1.392111739499530543e-01 3.363815264298368746e-01
-2.578125000000000000e-01 1.805341443948385860e-01 1.373865068144701218e-01 2.894973950516894212e-01
-2.568359375000000000e-01 1.741140820308245407e-01 1.352671245665968969e-01 2.417979348194403688e-01
-2.558593750000000000e-01 1.670269319369788452e-01 1.328466122850605335e-01 1.934327478225690566e-01
-2.548828125000000000e-01 1.593229304257904322e-01 1.301191127910384104e-01 1.446093989202551500e-01
-2.539062500000000000e-01 1.510566035200756885e-01 1.270793536562353776e-01 9.573799330486887360e-02
-2.529296875000000000e-01 1.422863704832932896e-01 1.237227007791010663e-01 4.845235136020812489e-02
-2.519531250000000000e-01 1.330741701438474534e-01 1.200452466052546741e-01 2.413651854647496167e-02
-2.509765625000000000e-01 1.234851342423366471e-01 1.160439453253043207e-01 6.284584293270684130e-02
-2.500000000000000000e-01 1.135873476876733262e-01 1.117168140015073613e-01 1.117168140015086242e-01
-2.490234375000000000e-01 1.034517641964824569e-01 1.070677686102085718e-01 1.558210620858127560e-01
-2.480468750000000000e-01 9.315240080310628612e-02 1.021205714206627480e-01 2.000856386672085208e-01
-2.470703125000000000e-01 8.276704652633992687e-02 9.690538878134749567e-02 2.442390807074339976e-01
-2.460937500000000000e-01 7.237896173241296915e-02 9.145447347063720422e-02 2.881132800358595092e-01
-2.451171875000000000e-01 6.208060188772770299e-02 8.580255998908049853e-02 3.315753477773338842e-01
-2.441406250000000000e-01 5.198178899628264765e-02 7.998750339844575008e-02 3.745075028974251818e-01
-2.431640625000000000e-01 4.222852490384836066e-02 7.405127848320630646e-02 4.167997828455623499e-01
-2.421875000000000000e-01 3.304971980122684699e-02 6.804153006924554270e-02 4.583470497888800232e-01
-2.412109375000000000e-01 2.488216776728564839e-02 6.201398619940538121e-02 4.990476792741295187e-01
-2.402343750000000000e-01 1.868830003578044255e-02 5.603623859047868888e-02 5.388029875609355868e-01
-2.392578125000000000e-01 1.625944555790917109e-02 5.019367797395392350e-02 5.775170124209648703e-01
-2.382812500000000000e-01 1.852223693534395949e-02 4.459868854003086469e-02 6.150964744131850459e-01
-2.373046875000000000e-01 2.369853910730994329e-02 3.940415999887723203e-02 6.514508346951535245e-01
-2.363281250000000000e-01 2.991165001306781909e-02 3.482044292715372885e-02 6.864924059127366363e-01
-2.353515625000000000e-01 3.628014775072785358e-02 3.112695679464773726e-02 7.201364923732327394e-01
-2.343750000000000000e-01 4.242824053000128492e-02 2.865096566189644089e-02 7.523015458053874394e-01
-2.333984375000000000e-01 4.817729587695449012e-02 2.767263283490171630e-02 7.829093284504247130e-01
-2.324218750000000000e-01 5.343172606552003268e-02 2.827336264200747129e-02 8.118850782855450143e-01
-2.314453125000000000e-01 5.813636722900135390e-02 3.026606467609199713e-02 8.391576729642288290e-01
-2.304687500000000000e-01 6.225899918902112057e-02 3.329665754873865208e-02 8.646597901341600556e-01
-2.294921875000000000e-01 6.578246151333062841e-02 3.699897776299786167e-02 8.883280624642377887e-01
-2.285156250000000000e-01 6.870079210571919393e-02 4.107641216750827079e-02 9.101032261437564941e-01
-2.275390625000000000e-01 7.101719911420681375e-02 4.531153227634989594e-02 9.299302619030203054e-01
-2.265625000000000000e-01 7.274293070496379299e-02 4.954851250546125213e-02 9.477585278012101710e-01
-2.255859375000000000e-01 7.389661360547868096e-02 5.367366389479905769e-02 9.635418831666999750e-01
-2.246093750000000000e-01 7.450385204848665455e-02 5.760094602092433874e-02 9.772388031779211115e-01
-2.236328125000000000e-01 7.459698111039111956e-02 6.126240891766487895e-02 9.888124836518514815e-01
-2.226562500000000000e-01 7.421491757421462554e-02 6.460213810082875152e-02 9.982309356702435688e-01
-2.216796875000000000e-01 7.340307402502836698e-02 6.757246070025418883e-02 1.005467069726372120e+00
-2.207031250000000000e-01 7.221330874752740492e-02 7.013157698937096118e-02 1.010498769120534712e+00
-2.197265625000000000e-01 7.070387873560461667e-02 7.224210109949702474e-02 1.013308952373474403e+00
-2.187500000000000000e-01 6.893934560900714936e-02 7.387020513247943843e-02 1.013885624464709645e+00
-2.177734375000000000e-01 6.699035249833716621e-02 7.499446210349679232e-02 1.012221916738650140e+00
-2.167968750000000000e-01 6.493314229871501031e-02 7.563339116699571707e-02 1.008316115356452380e+00
-2.158203125000000000e-01 6.284862638626576015e-02 7.581714221698283851e-02 1.002171678206226657e+00
-2.148437500000000000e-01 6.082075079750096092e-02 7.557777380868613282e-02 9.937972402192951638e-01
-2.138671875000000000e-01 5.893387637823180314e-02 7.494898927814970524e-02 9.832066070764162724e-01
-2.128906250000000000e-01 5.726894814430979336e-02 7.396600386474663780e-02 9.704187373258181815e-01
-2.119140625000000000e-01 5.589844786011355371e-02 7.266550386609396672e-02 9.554577129757507725e-01
-2.109375000000000000e-01 5.488053781775765333e-02 7.108567256320023897e-02 9.383526986691962390e-01
-2.099609375000000000e-01 5.425333033268046889e-02 6.926626416780952422e-02 9.191378895994944953e-01
-2.089843750000000000e-01 5.403060643751826653e-02 6.724870827063091083e-02 8.978524483855730987e-01
-2.080078125000000000e-01 5.420023755510709751e-02 6.507622367976224897e-02 8.745404311986286761e-01
-2.070312500000000000e-01 5.472590291988518180e-02 6.279391170908987796e-02 8.492507035246432689e-01
-2.060546875000000000e-01 5.555170245480807456e-02 6.044878402319155825e-02 8.220368460694289503e-01
-2.050781250000000000e-01 5.660846036725076386e-02 5.808965839076426357e-02 7.929570514804452630e-01
-2.041015625000000000e-01 5.782028152631323026e-02 5.576682794343324617e-02 7.620740127983079981e-01
-2.031250000000000000e-01 5.911024322192866276e-02 5.353138029682379118e-02 7.294548049032558712e-01
-2.021484375000000000e-01 6.040467109526233280e-02 5.143402355514079677e-02 6.951707607593814453e-01
-2.011718750000000000e-01 6.163594876596010380e-02 4.952328776731194926e-02 6.592973451081770575e-01
-2.001953125000000000e-01 6.274410299719423989e-02 4.784304175631866329e-02 6.219140296470507812e-01
-1.992187500000000000e-01 6.367750193794574631e-02 4.642942092677017352e-02 5.831041760662882822e-01
-1.982421875000000000e-01 6.439297944935759577e-02 4.530749509948525655e-02 5.429549374141033891e-01
-1.972656250000000000e-01 6.485562601306885111e-02 4.448824892324523828e-02 5.015571957362394695e-01
-1.962890625000000000e-01 6.503841027015801191e-02 4.396657228170970655e-02 4.590055682255854697e-01
-1.953125000000000000e-01 6.492173358824050722e-02 4.372083902855448262e-02 4.153985429122784567e-01
-1.943359375000000000e-01 6.449297701580186670e-02 4.371427474988121703e-02 3.708388666826147317e-01
-1.933593750000000000e-01 6.374607296822386304e-02 4.389782752271984695e-02 3.254344511509217330e-01
-1.923828125000000000e-01 6.268111881578569689e-02 4.421389152308677351e-02 2.793004235355998066e-01
-1.914062500000000000e-01 6.130404249353111484e-02 4.460014408734774838e-02 2.325639787310242734e-01
-1.904296875000000000e-01 5.962632867063680925e-02 4.499292456042475880e-02 1.853771001458840995e-01
-1.894531250000000000e-01 5.766481627915039793e-02 4.532987070818874503e-02 1.379562009247904397e-01
-1.884765625000000000e-01 5.544158350331095109e-02 4.555179497939987332e-02 9.074686654873312386e-02
-1.875000000000000000e-01 5.298394441816853956e-02 4.560395788172152964e-02 4.560395788172096065e-02
-1.865234375000000000e-01 5.032459231221373536e-02 4.544188137561526453e-02 2.598259505018184548e-02
-1.855468750000000000e-01 4.750193792792617442e-02 4.504796825825993500e-02 6.551598405087510901e-02
-1.845703125000000000e-01 4.456070427949452434e-02 4.441815658868229072e-02 1.135983344939902190e-01
-1.835937500000000000e-01 4.155284636798859538e-02 4.355549964868218882e-02 1.625992460827780650e-01
-1.826171875000000000e-01 3.853884519584013790e-02 4.246875976321459051e-02 2.116009106466871514e-01
-1.816406250000000000e-01 3.558933650434800700e-02 4.117145631101686021e-02 2.602877191461742679e-01
-1.806640625000000000e-01 3.278678390012933902e-02 3.968128368412274926e-02 3.084719799252936268e-01
-1.796875000000000000e-01 3.022634269407185534e-02 3.801984788094331380e-02 3.560071127486247877e-01
-1.787109375000000000e-01 2.801405632223198314e-02 3.621270033675506872e-02 4.027637117466367767e-01
-1.777343750000000000e-01 2.625935717714253034e-02 3.428967381532474490e-02 4.486212354593063223e-01
-1.767578125000000000e-01 2.505897596663023141e-02 3.228554529123460470e-02 4.934646974425743737e-01
-1.757812500000000000e-01 2.447349367674422210e-02 3.024105614829438599e-02 5.371832529416857849e-01
-1.748046875000000000e-01 2.450603507415722443e-02 2.820428787497116299e-02 5.796695978759993650e-01
-1.738281250000000000e-01 2.509694957177512065e-02 2.623227102322079479e-02 6.208197489420239634e-01
-1.728515625000000000e-01 2.613943193627270636e-02 2.439240341110104904e-02 6.605330150226060848e-01
-1.718750000000000000e-01 2.750604886630637208e-02 2.276265369717035691e-02 6.987120692674315681e-01
-1.708984375000000000e-01 2.907184175023178052e-02 2.142864663691086691e-02 7.352630755349194303e-01
-1.699218750000000000e-01 3.072728541760918336e-02 2.047516514369771001e-02 7.700958441139658106e-01
-1.689453125000000000e-01 3.238239244445806353e-02 1.997098778188587109e-02 8.031240024186065973e-01
-1.679687500000000000e-01 3.396588633942053403e-02 1.995077387411857070e-02 8.342651720968181639e-01
-1.669921875000000000e-01 3.542253573775128866e-02 2.040322333647210523e-02 8.634411471975375063e-01
-1.660156250000000000e-01 3.671027207796727365e-02 2.127354821143813066e-02 8.905780698959050445e-01
-1.650390625000000000e-01 3.779771279414817498e-02 2.247868214060756362e-02 9.156066013911735579e-01
-1.640625000000000000e-01 3.866222285555106358e-02 2.392571377294913648e-02 9.384620862848656042e-01
-1.630859375000000000e-01 3.928846122415687037e-02 2.552541348274391803e-02 9.590847091925249757e-01
-1.621093750000000000e-01 3.966731205527419118e-02 2.719882069188725784e-02 9.774196426400857396e-01
-1.611328125000000000e-01 3.979510677533450169e-02 2.887880152316319934e-02 9.934171855025436537e-01
-1.601562500000000000e-01 3.967306475406138372e-02 3.050910611301647229e-02 1.007032891392890539e+00
-1.591796875000000000e-01 3.930690307564773528e-02 3.204263266748446498e-02 1.018227686524215470e+00
-1.582031250000000000e-01 3.870658586001173712e-02 3.343973902289871375e-02 1.026967976661334214e+00
-1.572265625000000000e-01 3.788620036712649075e-02 3.466691830623733900e-02 1.033225742858848051e+00
-1.562500000000000000e-01 3.686396146956009978e-02 3.569591538661116142e-02 1.036978625756921568e+00
-1.552734375000000000e-01 3.566235860005257524e-02 3.650899899683640593e-02 1.038209998278973423e+00
-1.542968750000000000e-01 3.430846960575777843e-02 3.711545709509181390e-02 1.036909026651174237e+00
-1.533203125000000000e-01 3.283447152841968697e-02 3.753329137211021405e-02 1.033070719746382427e+00
-1.523437500000000000e-01 3.127837221411391283e-02 3.778313252436805991e-02 1.026695966849790365e+00
-1.513671875000000000e-01 2.968495345565906260e-02 3.788814689325618879e-02 1.017791564055794629e+00
-1.503906250000000000e-01 2.810682673779591953e-02 3.787402830970199030e-02 1.006370229643744452e+00
-1.494140625000000000e-01 2.660531051416689663e-02 3.776901542592300820e-02 9.924506089550029220e-01
-1.484375000000000000e-01 2.525049743101266328e-02 3.760387438562624168e-02 9.760572695213333150e-01
-1.474609375000000000e-01 2.411942171574066318e-02 3.741177911793028971e-02 9.572206874981176172e-01
-1.464843750000000000e-01 2.329094260404106914e-02 3.722801216295650722e-02 9.359772268702704068e-01
-1.455078125000000000e-01 2.283651710110340752e-02 3.708940511412156527e-02 9.123691134768486810e-01
-1.445312500000000000e-01 2.280815574074266869e-02 3.703344950416721099e-02 8.864444067242298608e-01
-1.435546875000000000e-01 2.322788322065952663e-02 3.709704705389631901e-02 8.582569730565458022e-01
-1.425781250000000000e-01 2.408407350753252393e-02 3.731493864147048672e-02 8.278664670340319942e-01
-1.416015625000000000e-01 2.533676632411497112e-02 3.771794688733644957e-02 7.953383285764774602e-01
-1.406250000000000000e-01 2.692885589434025270e-02 3.833126117421826323e-02 7.607438091365547050e-01
-1.396484375000000000e-01 2.879773208288058384e-02 3.917304468444027937e-02 7.241600462708392971e-01
-1.386718750000000000e-01 3.088369070286902177e-02 4.025361432048908672e-02 6.856702170461963508e-01
-1.376953125000000000e-01 3.313436480275535473e-02 4.157533140047194736e-02 6.453638192092073789e-01
-1.367187500000000000e-01 3.550615741728860297e-02 4.313318167628669292e-02 6.033371612556936991e-01
-1.357421875000000000e-01 3.796397448186570461e-02 4.491587982266306150e-02 5.596942007659382323e-01
-1.347656250000000000e-01 4.048021975842949066e-02 4.690725661830426330e-02 5.145479801806717157e-01
-1.337890625000000000e-01 4.303359693294209198e-02 4.908768962338161401e-02 4.680231265935899110e-01
-1.328125000000000000e-01 4.560797091784135615e-02 5.143539775066353903e-02 4.202603376184027573e-01
-1.318359375000000000e-01 4.819137809982806248e-02 5.392750014005886355e-02 3.714247955488160224e-01
-1.308593750000000000e-01 5.077519934525863421e-02 5.654081054069130807e-02 3.217229265931664250e-01
-1.298828125000000000e-01 5.335348021135805086e-02 5.925238604774595019e-02 2.714385330644794592e-01
-1.289062500000000000e-01 5.592237532204875211e-02 6.203987293093543576e-02 2.210192041989860745e-01
-1.279296875000000000e-01 5.847969524682513492e-02 6.488169857353379144e-02 1.713128971683140489e-01
-1.269531250000000000e-01 6.102453831699063830e-02 6.775715460002740276e-02 1.243347487522535044e-01
-1.259765625000000000e-01 6.355699400319533843e-02 7.064640793772609950e-02 8.612566306628534341e-02
-1.250000000000000000e-01 6.607790781533642854e-02 7.353046745563286690e-02 7.353046745563283915e-02
-1.240234375000000000e-01 6.858869996711337846e-02 7.639346629822253709e-02 9.809357150962441652e-02
-1.230468750000000000e-01 7.109123137115759550e-02 7.922980584345695743e-02 1.412187695778585605e-01
-1.220703125000000000e-01 7.358771109979379832e-02 8.203730587496545212e-02 1.907463765716876092e-01
-1.210937500000000000e-01 7.608063948345825112e-02 8.481467913514370571e-02 2.427064654270259247e-01
-1.201171875000000000e-01 7.857278073146024833e-02 8.756133961989247261e-02 2.956561565760174592e-01
-1.191406250000000000e-01 8.106715852786797183e-02 9.027725217294978177e-02 3.489259604860430186e-01
-1.181640625000000000e-01 8.356706762728330351e-02 9.296281387975066646e-02 4.021293254049186361e-01
-1.171875000000000000e-01 8.607609416825187654e-02 9.561876009005378096e-02 4.550008449289960621e-01
-1.162109375000000000e-01 8.859813732378239715e-02 9.824608964440505188e-02 5.073338861415941370e-01
-1.152343750000000000e-01 9.113742508040270640e-02 1.008460051853451306e-01 5.589534357047805102e-01
-1.142578125000000000e-01 9.369851741669892042e-02 1.034198654115267568e-01 6.097031354170885376e-01
-1.132812500000000000e-01 9.628629095517972358e-02 1.059691468658718050e-01 6.594386515120446157e-01
-1.123046875000000000e-01 9.890590028205763218e-02 1.084954134004362386e-01 7.080241134772272682e-01
-1.113281250000000000e-01 1.015627125418002152e-01 1.110002918773021208e-01 7.553301433540516863e-01
-1.103515625000000000e-01 1.042622135684206919e-01 1.134854529809204149e-01 8.012327556829450526e-01
-1.093750000000000000e-01 1.070098856420974992e-01 1.159525962582278608e-01 8.456127560963879741e-01
-1.083984375000000000e-01 1.098110588646274977e-01 1.184034386872713646e-01 8.883554362338564880e-01
-1.074218750000000000e-01 1.126707400178818402e-01 1.208397062168676817e-01 9.293504499575103717e-01
-1.064453125000000000e-01 1.155934244817443252e-01 1.232631278293144644e-01 9.684918028876710050e-01
-1.054687500000000000e-01 1.185828982152955929e-01 1.256754317630550399e-01 1.005677913661717104e+00
-1.044921875000000000e-01 1.216420378326000112e-01 1.280783435982555118e-01 1.040811720652024874e+00
-1.035156250000000000e-01 1.247726173426568219e-01 1.304735859598325776e-01 1.073800817073615965e+00
-1.025390625000000000e-01 1.279751301211821679e-01 1.328628796328633899e-01 1.104557603085757789e+00
-1.015625000000000000e-01 1.312486341365452225e-01 1.352479459170182197e-01 1.132999447085027089e+00
-1.005859375000000000e-01 1.345906274101397460e-01 1.376305100715930485e-01 1.159048850719069934e+00
-9.960937500000000000e-02 1.379969592451671667e-01 1.400123057223420509e-01 1.182633613699217046e+00
-9.863281250000000000e-02 1.414617810341722848e-01 1.423950801167463975e-01 1.203686995543201910e+00
-9.765625000000000000e-02 1.449775385994737376e-01 1.447806001264686504e-01 1.222147872112791855e+00
-9.667968750000000000e-02 1.485350061774041441e-01 1.471706589052060865e-01 1.237960885335922079e+00
-9.570312500000000000e-02 1.521233604557609698e-01 1.495670831174856219e-01 1.251076584890060683e+00
-9.472656250000000000e-02 1.557302916144866767e-01 1.519717406595463283e-01 1.261451560919998105e+00
-9.375000000000000000e-02 1.593421471664315525e-01 1.543865487976478490e-01 1.269048567100721225e+00
-9.277343750000000000e-02 1.629441035761309275e-01 1.568117617939626951e-01 1.273836633556948872e+00
-9.179687500000000000e-02 1.665203601444161519e-01 1.592408769799057155e-01 1.275791169332163966e+00
-9.082031250000000000e-02 1.700543494551777501e-01 1.616658866456493759e-01 1.274894054274664956e+00
-8.984375000000000000e-02 1.735289587404833800e-01 1.640789755174397735e-01 1.271133720388952337e+00
-8.886718750000000000e-02 1.769267567769484961e-01 1.664724870649858246e-01 1.264505222899221293e+00
-8.789062500000000000e-02 1.802302213243714146e-01 1.688388969439405529e-01 1.255010301502333281e+00
-8.691406250000000000e-02 1.834219626069894526e-01 1.711707930508914732e-01 1.242657432566932840e+00
-8.593750000000000000e-02 1.864849388759870774e-01 1.734608616857635233e-01 1.227461873386173075e+00
-8.496093750000000000e-02 1.894026606463746210e-01 1.757018793542365898e-01 1.209445700044831318e+00
-8.398437500000000000e-02 1.921593807485623695e-01 1.778867097947721965e-01 1.188637841061326306e+00
-8.300781250000000000e-02 1.947402678594852554e-01 1.800083058768002786e-01 1.165074109775126932e+00
-8.203125000000000000e-02 1.971315616713339713e-01 1.820597160854896812e-01 1.138797239564503405e+00
-8.105468750000000000e-02 1.993207083137985003e-01 1.840340953822952041e-01 1.109856927540159743e+00
-8.007812500000000000e-02 2.012964750673847114e-01 1.859247203079420763e-01 1.078309894583358020e+00
-7.910156250000000000e-02 2.030490437918651137e-01 1.877250082751177052e-01 1.044219972819513176e+00
-7.812500000000000000e-02 2.045700828466233689e-01 1.894285410818551674e-01 1.007658236373586425e+00
-7.714843750000000000e-02 2.058527976000562310e-01 1.910290927637852965e-01 9.687031984047724809e-01
-7.617187500000000000e-02 2.068919599138958065e-01 1.925206619948026665e-01 9.274411083909182008e-01
-7.519531250000000000e-02 2.076839172449292670e-01 1.938975093421820284e-01 8.839664008395159422e-01
-7.421875000000000000e-02 2.082265822299973479e-01 1.951541997849350618e-01 8.383823742293067260e-01
-7.324218750000000000e-02 2.085194038078229950e-01 1.962856510144559696e-01 7.908022245100579939e-01
-7.226562500000000000e-02 2.085633210804413717e-01 1.972871881555388895e-01 7.413506346808205194e-01
-7.128906250000000000e-02 2.083607012243072487e-01 1.981546056748358375e-01 6.901662570860047641e-01
-7.031250000000000000e-02 2.079152628232882882e-01 1.988842373836680888e-01 6.374056701195934815e-01
-6.933593750000000000e-02 2.072319860101266564e-01 1.994730355932029520e-01 5.832498534403155466e-01
-6.835937500000000000e-02 2.063170107677291532e-01 1.999186606419089129e-01 5.279151380569606644e-01
-6.738281250000000000e-02 2.051775246571464761e-01 2.002195821860637270e-01 4.716724790116302302e-01
-6.640625000000000000e-02 2.038216411075159384e-01 2.003751938199978544e-01 4.148830403632089991e-01
-6.542968750000000000e-02 2.022582692300020080e-01 2.003859427666889459e-01 3.580676945095774277e-01
-6.445312500000000000e-02 2.004969759113592598e-01 2.002534765397520067e-01 3.020515939114001847e-01
-6.347656250000000000e-02 1.985478407160984615e-01 1.999808086068868562e-01 2.482843148304345604e-01
-6.250000000000000000e-02 1.964213038955108792e-01 1.995725051556286045e-01 1.995725051556276886e-01
-6.152343750000000000e-02 1.941280075882203804e-01 1.990342073064635398e-01 1.620314758672391220e-01
-6.054687500000000000e-02 1.916786301243633139e-01 1.983696589949154043e-01 1.451579328752364006e-01
-5.957031250000000000e-02 1.890837132415633670e-01 1.975807633243833461e-01 1.563857644496226829e-01
-5.859375000000000000e-02 1.863534820134818137e-01 1.966677231969444217e-01 1.910838383015770192e-01
-5.761718750000000000e-02 1.834976574092782031e-01 1.956287997357863129e-01 2.393007399248583966e-01
-5.664062500000000000e-02 1.805252616684892841e-01 1.944601188858557927e-01 2.943773462330559476e-01
-5.566406250000000000e-02 1.774444171085958477e-01 1.931555244652415904e-01 3.529305548553483551e-01
-5.468750000000000000e-02 1.742621395887247182e-01 1.917064757757084015e-01 4.132309756787151400e-01
-5.371093750000000000e-02 1.709841286253222514e-01 1.901019875280033633e-01 4.743095700050146135e-01
-5.273437500000000000e-02 1.676145570693887699e-01 1.883286093676360129e-01 5.355611650691896042e-01
-5.175781250000000000e-02 1.641558642651807509e-01 1.863704417712978567e-01 5.965669871142547098e-01
-5.078125000000000000e-02 1.606085576521082692e-01 1.842091845890707902e-01 6.570105736349084458e-01
-4.980468750000000000e-02 1.569710287614912714e-01 1.818242140891788983e-01 7.166353606196543824e-01
-4.882812500000000000e-02 1.532393904016934594e-01 1.791926840626605066e-01 7.752220428977232292e-01
-4.785156250000000000e-02 1.494073424180595300e-01 1.762896463916242273e-01 8.325758945046974890e-01
-4.687500000000000000e-02 1.454660736634637019e-01 1.730881864873131948e-01 8.885193847611094764e-01
-4.589843750000000000e-02 1.414042076458126296e-01 1.695595691589887599e-01 9.428877472162690010e-01
-4.492187500000000000e-02 1.372077986863158849e-01 1.656733907657580995e-01 9.955262647081404292e-01
-4.394531250000000000e-02 1.328603843231894177e-01 1.613977339068852213e-01 1.046288588171559342e+00
-4.296875000000000000e-02 1.283430981723498177e-01 1.566993213939340823e-01 1.095035697621469239e+00
-4.199218750000000000e-02 1.236348455962809761e-01 1.515436667929795644e-01 1.141635272600596496e+00
-4.101562500000000000e-02 1.187125424585257910e-01 1.458952194050668061e-01 1.185961329379333629e+00
-4.003906250000000000e-02 1.135514151003727268e-01 1.397175021571170073e-01 1.227894034867137885e+00
-3.906250000000000000e-02 1.081253576211765322e-01 1.329732415122989730e-01 1.267319638935963999e+00
-3.808593750000000000e-02 1.024073407151206150e-01 1.256244892239782029e-01 1.304130486496560160e+00
-3.710937500000000000e-02 9.636986483100086487e-02 1.176327366713055544e-01 1.338225083116685088e+00
-3.613281250000000000e-02 8.998544936138679062e-02 1.089590239191352838e-01 1.369508196035186254e+00
-3.515625000000000000e-02 8.322714898951286133e-02 9.956404826381798356e-02 1.397890977757796582e+00
-3.417968750000000000e-02 7.606908828221536911e-02 8.940828278804462126e-02 1.423291103012372050e+00
-3.320312500000000000e-02 6.848700624230738554e-02 7.845213004769648057e-02 1.445632912304122497e+00
-3.222656250000000000e-02 6.045880424163298933e-02 6.665617867464064539e-02 1.464847557028591041e+00
-3.125000000000000000e-02 5.196509498456625825e-02 5.398177887952114451e-02 1.480873142317131297e+00
-3.027343750000000000e-02 4.298976233245418999e-02 4.041413201393968119e-02 1.493654864665692417e+00
-2.929687500000000000e-02 3.352058642431471336e-02 2.603677193156739289e-02 1.503145142038779358e+00
-2.832031250000000000e-02 2.355021355620523504e-02 1.106357484430939286e-02 1.509303734616845638e+00
-2.734375000000000000e-02 1.307967594015325107e-02 5.855068682905234696e-03 1.512097854715713119e+00
-2.636718750000000000e-02 2.218268635080443765e-03 2.173755019215571627e-02 1.511502264683596053e+00
-2.539062500000000000e-02 9.454457521430599531e-03 3.855157853530622597e-02 1.507499361798712689e+00
-2.441406250000000000e-02 2.141068183261164021e-02 5.579872634235972378e-02 1.500079249363970302e+00
-2.343750000000000000e-02 3.385078792907619122e-02 7.335199255618005121e-02 1.489239793337186590e+00
-2.246093750000000000e-02 4.674040743085630667e-02 9.110856631047827003e-02 1.474986663953686161e+00
-2.148437500000000000e-02 6.004790048175568523e-02 1.089703425662480879e-01 1.457333361899490809e+00
-2.050781250000000000e-02 7.373665623446977457e-02 1.268404383196880814e-01 1.436301228682262954e+00
-1.953125000000000000e-02 8.776415505253797045e-02 1.446222633270617952e-01 1.411919440927372094e+00
-1.855468750000000000e-02 1.020817931980775861e-01 1.622192206762824440e-01 1.384224988400908352e+00
-1.757812500000000000e-02 1.166349124714507607e-01 1.795346044118079909e-01 1.353262635633113220e+00
-1.660156250000000000e-02 1.313629317551916476e-01 1.964715682378035122e-01 1.319084867086900426e+00
-1.562500000000000000e-02 1.461995535174789862e-01 2.129331219314191392e-01 1.281751815890611157e+00
-1.464843750000000000e-02 1.610730361669492072e-01 2.288221387380977301e-01 1.241331176235594747e+00
-1.367187500000000000e-02 1.759065281583991058e-01 2.440413667959703270e-01 1.197898099634182145e+00
-1.269531250000000000e-02 1.906184611993466116e-01 2.584934415805205110e-01 1.151535075351165505e+00
-1.171875000000000000e-02 2.051230001918657730e-01 2.720808980670516020e-01 1.102331795477935250e+00
-1.074218750000000000e-02 2.193305473948044260e-01 2.847061820841599866e-01 1.050385005338662525e+00
-9.765625000000000000e-03 2.331482979646246345e-01 2.962716606956098397e-01 9.957983402490170333e-01
-8.789062500000000000e-03 2.464808436307837913e-01 3.066796316223077690e-01 9.386821501732446338e-01
-7.812500000000000000e-03 2.592308208290760585e-01 3.158323318010228253e-01 8.791533147040931917e-01
-6.835937500000000000e-03 2.712995991778147653e-01 3.236319452204255986e-01 8.173350523336808671e-01
-5.859375000000000000e-03 2.825880057512091259e-01 3.299806102029895216e-01 7.533567308361978077e-01
-4.882812500000000000e-03 2.929970801919795087e-01 3.347804263280554360e-01 6.873536911462951871e-01
-3.906250000000000000e-03 3.024288553196586293e-01 3.379334612280024963e-01 6.194671086375960201e-01
-2.929687500000000000e-03 3.107871575386992880e-01 3.393417575475802250e-01 5.498439412898632472e-01
-1.953125000000000000e-03 3.179784210388722498e-01 3.389073404520075439e-01 4.786370760258668033e-01
-9.765625000000000000e-04 3.239125095158635892e-01 3.365322262282671728e-01 4.060059501451537822e-01
0.000000000000000000e+00 3.285035389295186681e-01 3.321184327911373968e-01 3.321184327911372858e-01
9.765625000000000000e-04 3.316706946692210556e-01 3.256037074505039874e-01 2.573679220491203457e-01
1.953125000000000000e-03 3.333390364196823774e-01 3.170686977510371873e-01 1.817929506913016358e-01
2.929687500000000000e-03 3.334402840291980086e-01 3.066298421716828759e-01 1.058319793301716466e-01
3.906250000000000000e-03 3.319135777942465171e-01 2.944036717737984477e-01 3.256027005429102533e-02
4.882812500000000000e-03 3.287062068168328799e-01 2.805068334573563305e-01 5.376189249284736571e-02
5.859375000000000000e-03 3.237742995087672937e-01 2.650561290927944125e-01 1.297890878749805021e-01
6.835937500000000000e-03 3.170834709843143306e-01 2.481685793960043407e-01 2.072876965951685191e-01
7.812500000000000000e-03 3.086094231289397971e-01 2.299615289175266086e-01 2.849386401888328590e-01
8.789062500000000000e-03 2.983384947913811924e-01 2.105528233215322731e-01 3.623920446753980951e-01
9.765625000000000000e-03 2.862681622579744123e-01 1.900611213627967366e-01 4.394156506556063935e-01
1.074218750000000000e-02 2.724074947901292121e-01 1.686064749333677504e-01 5.158066076510999798e-01
1.171875000000000000e-02 2.567775782913985227e-01 1.463114867190299928e-01 5.913725172803264707e-01
1.269531250000000000e-02 2.394119358938553987e-01 1.233038434759398116e-01 6.659258759914891135e-01
1.367187500000000000e-02 2.203570060407778475e-01 9.972258673884625002e-02 7.392822209268320455e-01
1.464843750000000000e-02 1.996728076652953265e-01 7.573657855970926389e-02 8.112595494823422460e-01
1.562500000000000000e-02 1.774340849193284941e-01 5.161542367915220031e-02 8.816782480320173310e-01
1.660156250000000000e-02 1.537326486688541660e-01 2.816425217797884767e-02 9.503612476017130328e-01
1.757812500000000000e-02 1.286828887905805685e-01 1.284484045305831976e-02 1.017134288998390534e+00
1.855468750000000000e-02 1.024368244165713288e-01 2.825174797865655577e-02 1.081826243537958199e+00
1.953125000000000000e-02 7.523447671950972415e-02 5.184779562815674397e-02 1.144269462590955078e+00
2.050781250000000000e-02 4.763878682380928015e-02 7.620577345818503601e-02 1.204300141620173292e+00
2.148437500000000000e-02 2.257628036819232104e-02 1.005229165366691713e-01 1.261758690496378010e+00
2.246093750000000000e-02 2.331361869519425062e-02 1.245302635641544337e-01 1.316490105047597226e+00
2.343750000000000000e-02 5.002420497350785339e-02 1.480594681929364442e-01 1.368344336521563287e+00
2.441406250000000000e-02 8.051211939143299023e-02 1.709720681428396616e-01 1.417176656620571462e+00
2.539062500000000000e-02 1.119787183077124992e-01 1.931410696933908711e-01 1.462848016347989333e+00
2.636718750000000000e-02 1.438311824627227509e-01 2.144447046459816708e-01 1.505225397263488807e+00
2.734375000000000000e-02 1.757727005789747055e-01 2.347639227039206022e-01 1.544182153974849481e+00
2.832031250000000000e-02 2.075783608723026363e-01 2.539812632096154488e-01 1.579598346850774604e+00
2.929687500000000000e-02 2.390472095219252635e-01 2.719803111125451700e-01 1.611361064051765490e+00
3.027343750000000000e-02 2.699885220881928505e-01 2.886454301636343089e-01 1.639364732062866370e+00
3.125000000000000000e-02 3.002174664802162440e-01 3.038616429583604339e-01 1.663511413984081644e+00
3.222656250000000000e-02 3.295539779867875385e-01 3.175437127067102239e-01 1.683711094898732830e+00
3.320312500000000000e-02 3.578229137045922936e-01 3.297233330679386620e-01 1.699881953702020221e+00
3.417968750000000000e-02 3.848547738569118026e-01 3.404614980215694420e-01 1.711950620835341441e+00
3.515625000000000000e-02 4.104866907800574505e-01 3.498193347776175077e-01 1.719852421440161816e+00
3.613281250000000000e-02 4.345635448188301941e-01 3.578580959155173713e-01 1.723531603521598399e+00
3.710937500000000000e-02 4.569391333761448903e-01 3.646391545477784546e-01 1.722941550800604515e+00
3.808593750000000000e-02 4.774773500821611893e-01 3.702240008840033680e-01 1.718044980039693304e+00
3.906250000000000000e-02 4.960533461787153264e-01 3.746742390524660515e-01 1.708814122757212450e+00
4.003906250000000000e-02 5.125546542096877101e-01 3.780515832721690894e-01 1.695230891408796126e+00
4.101562500000000000e-02 5.268822586774292160e-01 3.804178525625425689e-01 1.677287030324970507e+00
4.199218750000000000e-02 5.389516012017522284e-01 3.818349631844918934e-01 1.654984251970504916e+00
4.296875000000000000e-02 5.486935097566908448e-01 3.823649179540383747e-01 1.628334359462473291e+00
4.394531250000000000e-02 5.560550432073022575e-01 3.820697914743739765e-01 1.597359356793114360e+00
4.492187500000000000e-02 5.610002438723309393e-01 3.810117102037138825e-01 1.562091548915801376e+00
4.589843750000000000e-02 5.635107923477588043e-01 3.792528261223465091e-01 1.522573634869229808e+00
4.687500000000000000e-02 5.635865604427107156e-01 3.768552825902768966e-01 1.478858798596570434e+00
4.785156250000000000e-02 5.612460598829622782e-01 3.738811708062629302e-01 1.431010804321220409e+00
4.882812500000000000e-02 5.565267865032073047e-01 3.703924751029392670e-01 1.379104106694737375e+00
4.980468750000000000e-02 5.494854620563457415e-01 3.664510051595942786e-01 1.323223991154137025e+00
5.078125000000000000e-02 5.401981786067866498e-01 3.621183131096308849e-01 1.263466768261046314e+00
5.175781250000000000e-02 5.287604538501052831e-01 3.574555934982982519e-01 1.199940059468109110e+00
5.273437500000000000e-02 5.152872097318715872e-01 3.525235641525718000e-01 1.132763234871675184e+00
5.371093750000000000e-02 4.999126915464028875e-01 3.473823263145924267e-01 1.062068103917779727e+00
5.468750000000000000e-02 4.827903503760321846e-01 3.420912029283313949e-01 9.880000334037872811e-01
5.566406250000000000e-02 4.640927182818433416e-01 3.367085548286293251e-01 9.107198062618924173e-01
5.664062500000000000e-02 4.440113128294571609e-01 3.312915758357471430e-01 8.304068120372205541e-01
5.761718750000000000e-02 4.227566145294932021e-01 3.258960694707479511e-01 7.472647465558335256e-01
5.859375000000000000e-02 4.005581656442352978e-01 3.205762122163445249e-01 6.615323281720120185e-01
5.957031250000000000e-02 3.776648373221256905e-01 3.153843109487068919e-01 5.735048185557325429e-01
6.054687500000000000e-02 3.543452955478724187e-01 3.103705652850564101e-01 4.835811161519606993e-01
6.152343750000000000e-02 3.308886482906432946e-01 3.055828489663117709e-01 3.923792226039639064e-01
6.250000000000000000e-02 3.076051460522663539e-01 3.010665277527654338e-01 3.010665277527649897e-01
6.347656250000000000e-02 2.848265840209452948e-01 2.968571320055307106e-01 2.125889694783800743e-01
6.445312500000000000e-02 2.629056383686298459e-01 2.929592501155552364e-01 1.365324905370596253e-01
6.542968750000000000e-02 2.422126717933159312e-01 2.893691384392690913e-01 1.094035128096684933e-01
6.640625000000000000e-02 2.231275351572271914e-01 2.860821655733876145e-01 1.612463036536148919e-01
6.738281250000000000e-02 2.060228085686652832e-01 2.830929468528349813e-01 2.477505690124153226e-01
6.835937500000000000e-02 1.912346353015010880e-01 2.803955046542670471e-01 3.443354971642638152e-01
6.933593750000000000e-02 1.790195730045436584e-01 2.779834525641497467e-01 4.447707361344619414e-01
7.031250000000000000e-02 1.695025775500530185e-01 2.758502007255120847e-01 5.469904593056994502e-01
7.128906250000000000e-02 1.626313149434332195e-01 2.739891790444240471e-01 6.500342625400121754e-01
7.226562500000000000e-02 1.581583750564014290e-01 2.723940744392517876e-01 7.533182667966897839e-01
7.324218750000000000e-02 1.556661722923472213e-01 2.710590779608636480e-01 8.564120381699648066e-01
7.421875000000000000e-02 1.546297527070448763e-01 2.699791373928494553e-01 9.589560764088201905e-01
7.519531250000000000e-02 1.544951805602372552e-01 2.691502108367266888e-01 1.060626838377074055e+00
7.617187500000000000e-02 1.547494207109213482e-01 2.685695167675942185e-01 1.161120378935846631e+00
7.714843750000000000e-02 1.549693186100673248e-01 2.682357760755942344e-01 1.260144150666343776e+00
7.812500000000000000e-02 1.548502832420896869e-01 2.681494416535612491e-01 1.357412709840282394e+00
7.910156250000000000e-02 1.542219494205316066e-01 2.683129111234983655e-01 1.452645431057562275e+00
8.007812500000000000e-02 1.530585780736017365e-01 2.687307182976040876e-01 1.545565317351268231e+00
8.105468750000000000e-02 1.514892065093361440e-01 2.694096989425354138e-01 1.635898437809653716e+00
8.203125000000000000e-02 1.498083746074679035e-01 2.703591263756894847e-01 1.723373739818225614e+00
8.300781250000000000e-02 1.484826604596313770e-01 2.715908124059296935e-01 1.807723092818086963e+00
8.398437500000000000e-02 1.481410495380477976e-01 2.731191691929448773e-01 1.888681479257020346e+00
8.496093750000000000e-02 1.495309496845294572e-01 2.749612278084095363e-01 1.965987281201913461e+00
8.593750000000000000e-02 1.534251117428966915e-01 2.771366097156190422e-01 2.039382630046516542e+00
8.691406250000000000e-02 1.604883517900341505e-01 2.796674481181951055e-01 2.108613798072735968e+00
8.789062500000000000e-02 1.711497525011473064e-01 2.825782572249933566e-01 2.173431617580577235e+00
8.886718750000000000e-02 1.855394831233965480e-01 2.858957489714284428e-01 2.233591917687427042e+00
8.984375000000000000e-02 2.035132074145229730e-01 2.896485986181608907e-01 2.288855971727483674e+00
9.082031250000000000e-02 2.247335263992545906e-01 2.938671628524194834e-01 2.338990950049693485e+00
9.179687500000000000e-02 2.487589038656337348e-01 2.985831564195957633e-01 2.383770374270573811e+00
9.277343750000000000e-02 2.751094350517954146e-01 3.038292957288947771e-01 2.422974569904114972e+00
9.375000000000000000e-02 3.033041901989907974e-01 3.096389200782340700e-01 2.456391114899716843e+00
9.472656250000000000e-02 3.328776749520304112e-01 3.160292350261850181e-01 2.483815282057898255e+00
9.570312500000000000e-02 3.633845704942669785e-01 3.229497513127933539e-01 2.505050473618759099e+00
9.667968750000000000e-02 3.943992381562143046e-01 3.303275492326338547e-01 2.519908646568278066e+00
9.765625000000000000e-02 4.255135929279768026e-01 3.380832786349329822e-01 2.528210727408729319e+00
9.863281250000000000e-02 4.563350291575445361e-01 3.461315898370604383e-01 2.529787015311270704e+00
9.960937500000000000e-02 4.864850376730809334e-01 3.543817422865370159e-01 2.524477572726392172e+00
1.005859375000000000e-01 5.155986579277552773e-01 3.627383065045192145e-01 2.512132602684972849e+00
1.015625000000000000e-01 5.433247031353015677e-01 3.711018927828986791e-01 2.492612812193186755e+00
1.025390625000000000e-01 5.693266284674930455e-01 3.793698585975301962e-01 2.465789761324915563e+00
1.035156250000000000e-01 5.932839036980661618e-01 3.874369635030487924e-01 2.431546197867876291e+00
1.044921875000000000e-01 6.148937650285952738e-01 3.951959541836842504e-01 2.389776377716527289e+00
1.054687500000000000e-01 6.338732399262474448e-01 4.025380729699843951e-01 2.340386371675322597e+00
1.064453125000000000e-01 6.499613572030066289e-01 4.093534906722848254e-01 2.283294360019087144e+00
1.074218750000000000e-01 6.629214702219050626e-01 4.155316695151007322e-01 2.218430917183295659e+00
1.083984375000000000e-01 6.725436337994571412e-01 4.209616648872291922e-01 2.145739290547203915e+00
1.093750000000000000e-01 6.786469855254116945e-01 4.255323761517830761e-01 2.065175679813996634e+00
1.103515625000000000e-01 6.810820904699073086e-01 4.291327574257570721e-01 1.976709527684196610e+00
1.113281250000000000e-01 6.797332152346824419e-01 4.316519994964005957e-01 1.880323839670282160e+00
1.123046875000000000e-01 6.745205036463163273e-01 4.329796942814240213e-01 1.776015563560430888e+00
1.132812500000000000e-01 6.654020327132431634e-01 4.330059938207584391e-01 1.663796082395765819e+00
1.142578125000000000e-01 6.523757344936388369e-01 4.316217770920123820e-01 1.543691919998330553e+00
1.152343750000000000e-01 6.354811781978989549e-01 4.287188404572206957e-01 1.415745850381260329e+00
1.162109375000000000e-01 6.148012185919543571e-01 4.241901319920571289e-01 1.280018803590627696e+00
1.171875000000000000e-01 5.904635338725227056e-01 4.179300574773848753e-01 1.136593435005203601e+00
1.181640625000000000e-01 5.626421026098733513e-01 4.098348984200566036e-01 9.855814579779356155e-01
1.191406250000000000e-01 5.315587122282093846e-01 3.998034036138743974e-01 8.271404658037176949e-01
1.201171875000000000e-01 4.974846641822573967e-01 3.877376518722748799e-01 6.615185504305893804e-01
1.210937500000000000e-01 4.607429695231594069e-01 3.735443468650471166e-01 4.892002355932514313e-01
1.220703125000000000e-01 4.217115657323113886e-01 3.571368195887912877e-01 3.115786160304637176e-01
1.230468750000000000e-01 3.808285433967466549e-01 3.384382296780523713e-01 1.372141888847550339e-01
1.240234375000000000e-01 3.386012976828413068e-01 3.173868814789030379e-01 1.121538338371792509e-01
1.250000000000000000e-01 2.956234920773258557e-01 2.939454521120268282e-01 2.939454521120266062e-01
1.259765625000000000e-01 2.526081439746358237e-01 2.682553558721538223e-01 4.980768869249994624e-01
1.269531250000000000e-01 2.104555077688630427e-01 2.410650679025327370e-01 7.111348128466710161e-01
1.279296875000000000e-01 1.703990214061437414e-01 2.133251581303818867e-01 9.312449921290077981e-01
1.289062500000000000e-01 1.343241141282615347e-01 1.860777777467614857e-01 1.157740287760612663e+00
1.298828125000000000e-01 1.053818740794448816e-01 1.604922980587417669e-01 1.390221936968165206e+00
1.308593750000000000e-01 8.839489435688882568e-02 1.378857255590246467e-01 1.628372433258874263e+00
1.318359375000000000e-01 8.702729396774309956e-02 1.196542263490077140e-01 1.871901152079870956e+00
1.328125000000000000e-01 9.816358729449592424e-02 1.069663148760976179e-01 2.120524689951476027e+00
1.337890625000000000e-01 1.146247829523880796e-01 1.001489559863293771e-01 2.373958709896882624e+00
1.347656250000000000e-01 1.310147880955092603e-01 9.818630620258678166e-02 2.631914274490773753e+00
1.357421875000000000e-01 1.442666212677827520e-01 9.901141856460297930e-02 2.894096153896606349e+00
1.367187500000000000e-01 1.525847759813330484e-01 1.004104986543007394e-01 3.160202089931657188e+00
1.376953125000000000e-01 1.548242450251451352e-01 1.007639939767126097e-01 3.429922560948465371e+00
1.386718750000000000e-01 1.502813599361023933e-01 9.945637986253431928e-02 3.702940827689910286e+00
1.396484375000000000e-01 1.387763307173838778e-01 9.731333715708659349e-02 3.978933146836873380e+00
1.406250000000000000e-01 1.211847087069589518e-01 9.731205283783685156e-02 4.257569090537178802e+00
1.416015625000000000e-01 1.012353834795016727e-01 1.048895810666099493e-01 4.538511936593953244e+00
1.425781250000000000e-01 9.033236776125438960e-02 1.258563866184344293e-01 4.821419108151108190e+00
1.435546875000000000e-01 1.076962042246104312e-01 1.629826538424309634e-01 5.105942649627244201e+00
1.445312500000000000e-01 1.576166343663878699e-01 2.161332159890971549e-01 5.391729730230665041e+00
1.455078125000000000e-01 2.310820077332216560e-01 2.845340747193227382e-01 5.678423169123229641e+00
1.464843750000000000e-01 3.226662023255950085e-01 3.677993384640496077e-01 5.965661977978220065e+00
1.474609375000000000e-01 4.304374533021567140e-01 4.659754217191742764e-01 6.253081917730612282e+00
1.484375000000000000e-01 5.538059127064250964e-01 5.793910983269697779e-01 6.540316066993476340e+00
1.494140625000000000e-01 6.926635610943312482e-01 7.085405045691492987e-01 6.826995400055325014e+00
1.503906250000000000e-01 8.470724907547996230e-01 8.540136438415276698e-01 7.112749372666142378e+00
1.513671875000000000e-01 1.017140437784891605e+00 1.016457254111904351e+00 7.397206514017546475e+00
1.523437500000000000e-01 1.202964889526610959e+00 1.196552656709138907e+00 7.679995023457931502e+00
1.533203125000000000e-01 1.404605082197374566e+00 1.395002912788151805e+00 7.960743370577735512e+00
1.542968750000000000e-01 1.622066552154429075e+00 1.612525154756718093e+00 8.239080897367029976e+00
1.552734375000000000e-01 1.855291902236694268e+00 1.849845869739612070e+00 8.514638421196252693e+00
1.562500000000000000e-01 2.104154946337960741e+00 2.107697916072517774e+00 8.787048837407374080e+00
1.572265625000000000e-01 2.368456874657845823e+00 2.386461690664922752e+00 9.055947720331340989e+00
1.582031250000000000e-01 2.647923752550038756e+00 2.685092966295841599e+00 9.320973921570812948e+00
1.591796875000000000e-01 2.942204988346424077e+00 3.002192590452818166e+00 9.581770164407373613e+00
1.601562500000000000e-01 3.250872568431843579e+00 3.336363014080368394e+00 9.837983633210555467e+00
1.611328125000000000e-01 3.573420943427169760e+00 3.686207980923251526e+00 1.008926655674361861e+01
1.621093750000000000e-01 3.909267495610614152e+00 4.050332248379757694e+00 1.033527678427835106e+01
1.630859375000000000e-01 4.257753543128127482e+00 4.427341357765569363e+00 1.057567835344895535e+01
1.640625000000000000e-01 4.618145850488454052e+00 4.815841453181522347e+00 1.081014204879373075e+01
1.650390625000000000e-01 4.989638622259659151e+00 5.214439141807184264e+00 1.103834594995277385e+01
1.660156250000000000e-01 5.371355960495953319e+00 5.621741387302805926e+00 1.125997596851096105e+01
1.669921875000000000e-01 5.762354767763068430e+00 6.036355428824553115e+00 1.147472637249751060e+01
1.679687500000000000e-01 6.161628077595586284e+00 6.456888719524568110e+00 1.168230029757718569e+01
1.689453125000000000e-01 6.568108793351594699e+00 6.881948879755197090e+00 1.188241024399335899e+01
1.699218750000000000e-01 6.980673815064897703e+00 7.310143661338861953e+00 1.207477855834969205e+01
1.708984375000000000e-01 7.398148532247563303e+00 7.740080920169544854e+00 1.225913789934554998e+01
1.718750000000000000e-01 7.819311658807951204e+00 8.170368595103735032e+00 1.243523168660990486e+01
1.728515625000000000e-01 8.242900384418557991e+00 8.599614691618555185e+00 1.260281453180959410e+01
1.738281250000000000e-01 8.667615814862143608e+00 9.026427269101349182e+00 1.276165265124063986e+01
1.748046875000000000e-01 9.092128672153464208e+00 9.449414430921686758e+00 1.291152425914532920e+01
1.757812500000000000e-01 9.515085223614988763e+00 9.867184316648913267e+00 1.305221994103319538e+01
1.767578125000000000e-01 9.935113407606710467e+00 1.027834509593590795e+01 1.318354300632093512e+01
1.777343750000000000e-01 1.035082912229525576e+01 1.068150496370703806e+01 1.330530981964422921e+01
1.787109375000000000e-01 1.076084264271405111e+01 1.107527213637597008e+01 1.341735011023378377e+01
1.796875000000000000e-01 1.116376513042807339e+01 1.145825484888519874e+01 1.351950725878823611e+01
1.806640625000000000e-01 1.155821519938587372e+01 1.182906135240929224e+01 1.361163856131803840e+01
1.816406250000000000e-01 1.194282550102596474e+01 1.218629991260233147e+01 1.369361546947684438e+01
1.826171875000000000e-01 1.231624929141175606e+01 1.252857880829992077e+01 1.376532380694021818e+01
1.835937500000000000e-01 1.267716694310257530e+01 1.285450633060979619e+01 1.382666396143579313e+01
1.845703125000000000e-01 1.302429236463100004e+01 1.316269078234415346e+01 1.387755105207369688e+01
1.855468750000000000e-01 1.335637929084940012e+01 1.345174047776290571e+01 1.391791507167179098e+01
1.865234375000000000e-01 1.367222740802955094e+01 1.372026374261095860e+01 1.394770100381636624e+01
1.875000000000000000e-01 1.397068827844644900e+01 1.396686891444557510e+01 1.396686891444557155e+01
1.884765625000000000e-01 1.425067103024579751e+01 1.419045908617380292e+01 1.397581215843073998e+01
1.894531250000000000e-01 1.451114777967850777e+01 1.439111632710530131e+01 1.397410189165715977e+01
1.904296875000000000e-01 1.475115875427705170e+01 1.456921743962990412e+01 1.396174274829693296e+01
1.914062500000000000e-01 1.496981708723902749e+01 1.472513921396342162e+01 1.393875455881191883e+01
1.923828125000000000e-01 1.516631325516149253e+01 1.485925842790028462e+01 1.390517231485745064e+01
1.933593750000000000e-01 1.533991913332528867e+01 1.497195184658209399e+01 1.386104610841122842e+01
1.943359375000000000e-01 1.548999164494696146e+01 1.506359622228469064e+01 1.380644104524192706e+01
1.953125000000000000e-01 1.561597598318467739e+01 1.513456829422744399e+01 1.374143713287958946e+01
1.962890625000000000e-01 1.571740838718702449e+01 1.518524478840916103e+01 1.366612914329678041e+01
1.972656250000000000e-01 1.579391845609518796e+01 1.521600241747617943e+01 1.358062645055625239e+01
1.982421875000000000e-01 1.584523098763188642e+01 1.522721788062936099e+01 1.348505284372688529e+01
1.992187500000000000e-01 1.587116733071753849e+01 1.521926786357811245e+01 1.337954631541531647e+01
2.001953125000000000e-01 1.587164624442729988e+01 1.519252903855112180e+01 1.326425882630567266e+01
2.011718750000000000e-01 1.584668425852340334e+01 1.514737806437560330e+01 1.313935604614375485e+01
2.021484375000000000e-01 1.579639553374648742e+01 1.508419158663906678e+01 1.300501707164572451e+01
2.031250000000000000e-01 1.572099122300885021e+01 1.500334623795053623e+01 1.286143412185341006e+01
2.041015625000000000e-01 1.562077833758196554e+01 1.490521863832162630e+01 1.270881221150014895e+01
2.050781250000000000e-01 1.549615812529219383e+01 1.479018539569200641e+01 1.254736880299125801e+01
2.060546875000000000e-01 1.534762397061221328e+01 1.465862310662909707e+01 1.237733343764267246e+01
2.070312500000000000e-01 1.517575882934449538e+01 1.451090835723807082e+01 1.219894734685929016e+01
2.080078125000000000e-01 1.498123221331741206e+01 1.434741772432623286e+01 1.201246304397142062e+01
2.089843750000000000e-01 1.476479674313840817e+01 1.416852777687557818e+01 1.181814389748335081e+01
2.099609375000000000e-01 1.452728428955437678e+01 1.397461507788961121e+01 1.161626368652208718e+01
2.109375000000000000e-01 1.426960172634132462e+01 1.376605618669596964e+01 1.140710613930716555e+01
2.119140625000000000e-01 1.399272631986898929e+01 1.354322766180576210e+01 1.119096445549378238e+01
2.128906250000000000e-01 1.369770078254675028e+01 1.330650606445538209e+01 1.096814081327119794e+01
2.138671875000000000e-01 1.338562801924254053e+01 1.305626796298828474e+01 1.073894586212687940e+01
2.148437500000000000e-01 1.305766559746491318e+01 1.279288993827489485e+01 1.050369820221363959e+01
2.158203125000000000e-01 1.271501997359916736e+01 1.251674859042206123e+01 1.026272385128232933e+01
2.167968750000000000e-01 1.235894050878331640e+01 1.222822054709259021e+01 1.001635570016672894e+01
2.177734375000000000e-01 1.199071330909025512e+01 1.192768247384691271e+01 9.764932957829685733e+00
2.187500000000000000e-01 1.161165492554344603e+01 1.161551108704041191e+01 9.508800587000864724e+00
2.197265625000000000e-01 1.122310595012944212e+01 1.129218174527073870e+01 9.248308731456543086e+00
2.207031250000000000e-01 1.082642454437962876e+01 1.095856418128405885e+01 8.983812136010968175e+00
2.216796875000000000e-01 1.042297993727273742e+01 1.061562676237244141e+01 8.715669560307372166e+00
2.226562500000000000e-01 1.001414592916065160e+01 1.026433791016089003e+01 8.444243187514638649e+00
2.236328125000000000e-01 9.601294438143195720e+00 9.905666098706774392e+00 8.169898029054193600e+00
2.246093750000000000e-01 9.185789124816919227e+00 9.540579853438151403e+00 7.893001326500741932e+00
2.255859375000000000e-01 8.768979130602742700e+00 9.170047750943599141e+00 7.613921951821716050e+00
2.265625000000000000e-01 8.352192963924425229e+00 8.795038419654348516e+00 7.333029807144813894e+00
2.275390625000000000e-01 7.936732567371400648e+00 8.416520541490877250e+00 7.050695225272421318e+00
2.285156250000000000e-01 7.523867597645514493e+00 8.035462854582712922e+00 6.767288372199484314e+00
2.294921875000000000e-01 7.114829948571650853e+00 7.652834157214587485e+00 6.483178652940611464e+00
2.304687500000000000e-01 6.710808545759459065e+00 7.269603313206698836e+00 6.198734122038862537e+00
2.314453125000000000e-01 6.312944439651031914e+00 6.886739259005966396e+00 5.914320900221046173e+00
2.324218750000000000e-01 5.922326221691074366e+00 6.505211012854045904e+00 5.630302598794220792e+00
2.333984375000000000e-01 5.539985786228683651e+00 6.125987686513106212e+00 5.347039753563938014e+00
2.343750000000000000e-01 5.166894458518879851e+00 5.750038500182053980e+00 5.064889270324477444e+00
2.353515625000000000e-01 4.803959506855640882e+00 5.378332801436531696e+00 4.784203884368024795e+00
2.363281250000000000e-01 4.452021054453624949e+00 5.011840089293611022e+00 4.505331637052374383e+00
2.373046875000000000e-01 4.111849404220669690e+00 4.651530044860311186e+00 4.228615373366293007e+00
2.382812500000000000e-01 3.784142787043244027e+00 4.298372570506086454e+00 3.954392265821938590e+00
2.392578125000000000e-01 3.469525541654755685e+00 3.953337840144473425e+00 3.682993372196778914e+00
2.402343750000000000e-01 3.168546731576660225e+00 3.617396364069082715e+00 3.414743238186199292e+00
2.412109375000000000e-01 2.881679202005687834e+00 3.291519072919820488e+00 3.149959561889109416e+00
2.421875000000000000e-01 2.609319076831635442e+00 2.976677426796940029e+00 2.888952947046420583e+00
2.431640625000000000e-01 2.351785693125657772e+00 2.673843557267227666e+00 2.632026789589967386e+00
2.441406250000000000e-01 2.109321967268694920e+00 2.383990451785959586e+00 2.379477374404047829e+00
2.451171875000000000e-01 1.882095183066556654e+00 2.108092191109420366e+00 2.131594321234528966e+00
2.460937500000000000e-01 1.670198187114805721e+00 1.847124248425798143e+00 1.888661644057590516e+00
2.470703125000000000e-01 1.473650969226656393e+00 1.602063848580564720e+00 1.650959957879052808e+00
2.480468750000000000e-01 1.292402593940182198e+00 1.373890352895850819e+00 1.418770992051405555e+00
2.490234375000000000e-01 1.126333429501673589e+00 1.163585545215686912e+00 1.192387158458347862e+00
2.500000000000000000e-01 9.752575873675117801e-01 9.721334645588778356e-01 9.721334645588775025e-01
2.509765625000000000e-01 8.389254286487261014e-01 8.002259225608496784e-01 7.577473470334469274e-01
2.519531250000000000e-01 7.170259002728688325e-01 6.473877817230488940e-01 5.505787457813982044e-01
2.529296875000000000e-01 6.091883178862429471e-01 5.128727762378338939e-01 3.523139807370063714e-01
2.539062500000000000e-01 5.149830137235698047e-01 3.959761186857041482e-01 1.711366063493172662e-01
2.548828125000000000e-01 4.339200785119640136e-01 2.960722478440862004e-01 1.036532723145447699e-01
2.558593750000000000e-01 3.654454943365273989e-01 2.126988140205798850e-01 2.462475634456167128e-01
2.568359375000000000e-01 3.089349188287035530e-01 1.457559387019125852e-01 4.137437431253305764e-01
2.578125000000000000e-01 2.636883511549786285e-01 9.596516530168847092e-02 5.785424295716050658e-01
2.587890625000000000e-01 2.289345459212486500e-01 6.538519156828632994e-02 7.373643618365519625e-01
2.597656250000000000e-01 2.038592345476331891e-01 5.444676967056941846e-02 8.892979120189187237e-01
2.607421875000000000e-01 1.876653920828948718e-01 5.451413955996344679e-02 1.033953993194000720e+00
2.617187500000000000e-01 1.796467270747291733e-01 5.449661025175026735e-02 1.171119192287777944e+00
2.626953125000000000e-01 1.792240282610230995e-01 4.926770380035986469e-02 1.300658250618670353e+00
2.636718750000000000e-01 1.859055046613406204e-01 3.794563377965336215e-02 1.422479281643699078e+00
2.646484375000000000e-01 1.991964465317559996e-01 2.397900866774569165e-02 1.536519206340685617e+00
2.656250000000000000e-01 2.185275014340056221e-01 2.700477844419998941e-02 1.642736887934031165e+00
2.666015625000000000e-01 2.432407829812575639e-01 5.476417947852112167e-02 1.741109574030583973e+00
2.675781250000000000e-01 2.726182763503678941e-01 9.254575098866765770e-02 1.831630893408203509e+00
2.685546875000000000e-01 3.059195007778954811e-01 1.363337796377186717e-01 1.914309635001120169e+00
2.695312500000000000e-01 3.424098162275832635e-01 1.847087541031042224e-01 1.989168940698024635e+00
2.705078125000000000e-01 3.813767410685314774e-01 2.366891250241530964e-01 2.056245724615599180e+00
2.714843750000000000e-01 4.221380137181275360e-01 2.914042245248053553e-01 2.115590218389121091e+00
2.724609375000000000e-01 4.640453234957366280e-01 3.480197043939901591e-01 2.167265586182760551e+00
2.734375000000000000e-01 5.064861638661473098e-01 4.057151257565059788e-01 2.211347576700343875e+00
2.744140625000000000e-01 5.488850119231889479e-01 4.636759229645550651e-01 2.247924192614666694e+00
2.753906250000000000e-01 5.907043184673893554e-01 5.210901600080332097e-01 2.277095365433233543e+00
2.763671875000000000e-01 6.314454507993206844e-01 5.771471107619857710e-01 2.298972628365204329e+00
2.773437500000000000e-01 6.706495910541079297e-01 6.310366032483162302e-01 2.313678782559250635e+00
2.783203125000000000e-01 7.078985478193648984e-01 6.819487078706533145e-01 2.321347553862713298e+00
2.792968750000000000e-01 7.428154325460650798e-01 7.290735895115324494e-01 2.322123238414491198e+00
2.802734375000000000e-01 7.750651597196792641e-01 7.716014416237881868e-01 2.316160336163682221e+00
2.812500000000000000e-01 8.043547404945240453e-01 8.087224637006548145e-01 2.303623171944717996e+00
2.822265625000000000e-01 8.304333496851387109e-01 8.398083712326417372e-01 2.284685504124737143e+00
2.832031250000000000e-01 8.530921545648667559e-01 8.649569408330534115e-01 2.259530121125501445e+00
2.841796875000000000e-01 8.721639007833043022e-01 8.844475128668476405e-01 2.228348426346929312e+00
2.851562500000000000e-01 8.875222561413300681e-01 8.985594940969887645e-01 2.191340012207974919e+00
2.861328125000000000e-01 8.990809172649339986e-01 9.075723671002275950e-01 2.148712224192766307e+00
2.871093750000000000e-01 9.067924876665612866e-01 9.117657014112416913e-01 2.100679715962932459e+00
2.880859375000000000e-01 9.106471384836239968e-01 9.114191666720755647e-01 2.047463996788625895e+00
2.890625000000000000e-01 9.106710654936515104e-01 9.068125481395966636e-01 1.989292972782335411e+00
2.900390625000000000e-01 9.069247579364059231e-01 8.982257649848147674e-01 1.926400483720102086e+00
2.910156250000000000e-01 8.995010963069880461e-01 8.859388919087713976e-01 1.859025837646651302e+00
2.919921875000000000e-01 8.885232976828744134e-01 8.702321847027276736e-01 1.787413346050014562e+00
2.929687500000000000e-01 8.741427283598928177e-01 8.513861104959652426e-01 1.711811863261859523e+00
2.939453125000000000e-01 8.565366046402832501e-01 8.296813835605288956e-01 1.632474335065765336e+00
2.949218750000000000e-01 8.359056035795927597e-01 8.053990076718452462e-01 1.549657363570100976e+00
2.958984375000000000e-01 8.124714064007062531e-01 7.788203261427406598e-01 1.463620798738679785e+00
2.968750000000000000e-01 7.864741981695736461e-01 7.502270807276446574e-01 1.374627372495755839e+00
2.978515625000000000e-01 7.581701482543871107e-01 7.199014805821987162e-01 1.282942400759326640e+00
2.988281250000000000e-01 7.278288971245246985e-01 6.881262822703669846e-01 1.188833595458604231e+00
2.998046875000000000e-01 6.957310762671858884e-01 6.551848812804277333e-01 1.092571059353833585e+00
3.007812500000000000e-01 6.621658894992908939e-01 6.213614143792984823e-01 9.944275957972750213e-01
3.017578125000000000e-01 6.274287858253542183e-01 5.869408699633256177e-01 8.946795862569935087e-01
3.027343750000000000e-01 5.918192563184088151e-01 5.522091996370076528e-01 7.936089500151218834e-01
3.037109375000000000e-01 5.556387902981040350e-01 5.174534174238247797e-01 6.915073125045280156e-01
3.046875000000000000e-01 5.191890292009010421e-01 4.829616615063139218e-01 5.886850822092336566e-01
3.056640625000000000e-01 4.827701594640444460e-01 4.490231745632187188e-01 4.854926939330710400e-01
3.066406250000000000e-01 4.466795871744471125e-01 4.159281289797876480e-01 3.823767255173803892e-01
3.076171875000000000e-01 4.112109342803789702e-01 3.839671781245513338e-01 2.800587276719019858e-01
3.085937500000000000e-01 3.766533828676854045e-01 3.534305510820207608e-01 1.803055566347281646e-01
3.095703125000000000e-01 3.432913586708397080e-01 3.246064277499854378e-01 9.153851421778709530e-02
3.105468750000000000e-01 3.114044658213070416e-01 2.977782520037268177e-01 7.598273748580701425e-02
3.115234375000000000e-01 2.812674237942510702e-01 2.732206159290775926e-01 1.556584319507382796e-01
3.125000000000000000e-01 2.531494550434535418e-01 2.511934929623880763e-01 2.511934929623881319e-01
3.134765625000000000e-01 2.273120534267504267e-01 2.318740421363405246e-01 3.484257038175481713e-01
3.144531250000000000e-01 2.040032894976064604e-01 2.151731473951025153e-01 4.451973653583450319e-01
3.154296875000000000e-01 1.834459295298083714e-01 2.009273327849588342e-01 5.407019425373681409e-01
3.164062500000000000e-01 1.658163197427069691e-01 1.889625795978679412e-01 6.345046680204673439e-01
3.173828125000000000e-01 1.512127024214139914e-01 1.790976094684757491e-01 7.263004630290142982e-01
3.183593750000000000e-01 1.396172008179989987e-01 1.711490892664583319e-01 8.158421277285829998e-01
3.193359375000000000e-01 1.308646714662917987e-01 1.649381361869565188e-01 9.029140235248849233e-01
3.203125000000000000e-01 1.246376965496461681e-01 1.602970388548544955e-01 9.873209640435431922e-01
3.212890625000000000e-01 1.205005922163311510e-01 1.570749346231946619e-01 1.068883044855919451e+00
3.222656250000000000e-01 1.179659716168812433e-01 1.551413799050301301e-01 1.147433071322397469e+00
3.232421875000000000e-01 1.165701833075419580e-01 1.543872411637461639e-01 1.222815224675571688e+00
3.242187500000000000e-01 1.159335086607007903e-01 1.547229330533540226e-01 1.294884357662341667e+00
3.251953125000000000e-01 1.157941846979915479e-01 1.560745464288143536e-01 1.363505625707323921e+00
3.261718750000000000e-01 1.160183597437161873e-01 1.583787220726674272e-01 1.428554302353811645e+00
3.271484375000000000e-01 1.165932589263661140e-01 1.615772031422680055e-01 1.489915696983626026e+00
3.281250000000000000e-01 1.176096294231670225e-01 1.656118747790713275e-01 1.547485128326501203e+00
3.291015625000000000e-01 1.192364228967241202e-01 1.704208451554026782e-01 1.601167926373288308e+00
3.300781250000000000e-01 1.216888046131541917e-01 1.759358229991034306e-01 1.650879446023467922e+00
3.310546875000000000e-01 1.251911674560160781e-01 1.820807777658893789e-01 1.696545082035533225e+00
3.320312500000000000e-01 1.299394030005178724e-01 1.887716796945626829e-01 1.738100278603810889e+00
3.330078125000000000e-01 1.360692022380220467e-01 1.959170242696793851e-01 1.775490529216170454e+00
3.339843750000000000e-01 1.436370344095697082e-01 2.034188366070494858e-01 1.808671363937074394e+00
3.349609375000000000e-01 1.526167695179075634e-01 2.111738974387278589e-01 1.837608322240298131e+00
3.359375000000000000e-01 1.629096940567592300e-01 2.190750030673983828e-01 1.862276910178977785e+00
3.369140625000000000e-01 1.743621576365522730e-01 2.270121433983720571e-01 1.882662541143393931e+00
3.378906250000000000e-01 1.867848034955140180e-01 2.348735416694552325e-01 1.898760459790543420e+00
3.388671875000000000e-01 1.999693275630341494e-01 2.425465423225138806e-01 1.910575648978952268e+00
3.398437500000000000e-01 2.137011377867937545e-01 2.499183607365638993e-01 1.918122719736626847e+00
3.408203125000000000e-01 2.277679830481068590e-01 2.568767239708455996e-01 1.921425784448629548e+00
3.417968750000000000e-01 2.419653881557209396e-01 2.633104394625129241e-01 1.920518313587187498e+00
3.427734375000000000e-01 2.560998616207815215e-01 2.691099325078998294e-01 1.915442976431221522e+00
3.437500000000000000e-01 2.699906806052573272e-01 2.741677962829729420e-01 1.906251466341377876e+00
3.447265625000000000e-01 2.834708243525933535e-01 2.784048446424213230e-01 1.893004311278181806e+00
3.457031250000000000e-01 2.963874230754179884e-01 2.818456315926725630e-01 1.875770670381177174e+00
3.466796875000000000e-01 3.086019406013968402e-01 2.845398016750664283e-01 1.854628117573455581e+00
3.476562500000000000e-01 3.199902116326206469e-01 2.865361200247732443e-01 1.829662413327882042e+00
3.486328125000000000e-01 3.304423950307977531e-01 2.878822733095095510e-01 1.800967265939632078e+00
3.496093750000000000e-01 3.398628703996431355e-01 2.886246646063471699e-01 1.768644083910312581e+00
3.505859375000000000e-01 3.481700868528150861e-01 2.888081992727691838e-01 1.732801721382824400e+00
3.515625000000000000e-01 3.552963638246287026e-01 2.884760601538193248e-01 1.693556219003500285e+00
3.525390625000000000e-01 3.611876400743434523e-01 2.876694715636328725e-01 1.651030543172121945e+00
3.535156250000000000e-01 3.658031662278749541e-01 2.864274524878689943e-01 1.605354327433961670e+00
3.544921875000000000e-01 3.691151368818818557e-01 2.847865604287704300e-01 1.556663620864463526e+00
3.554687500000000000e-01 3.711082596655781440e-01 2.827806282796435644e-01 1.505100649836614179e+00
3.564453125000000000e-01 3.717792602785897627e-01 2.804404975686932144e-01 1.450813601757394045e+00
3.574218750000000000e-01 3.711363241705104010e-01 2.777937523317720592e-01 1.393956442545696506e+00
3.583984375000000000e-01 3.691984770885796685e-01 2.748644587221827917e-01 1.334688784325791078e+00
3.593750000000000000e-01 3.659949081482793964e-01 2.716729161941182635e-01 1.273175826876828065e+00
3.603515625000000000e-01 3.615642403680967565e-01 2.682354266492701922e-01 1.209588407210645755e+00
3.613281250000000000e-01 3.559537547629764709e-01 2.645640882586865472e-01 1.144103208610270483e+00
3.623046875000000000e-01 3.492185751319242804e-01 2.606666207175752370e-01 1.076903207644202221e+00
3.632812500000000000e-01 3.414208216314398858e-01 2.565462284298881679e-01 1.008178482369233242e+00
3.642578125000000000e-01 3.326287421325982985e-01 2.522015075480535384e-01 9.381275805496581688e-01
3.652343750000000000e-01 3.229158312590663660e-01 2.476264019398647931e-01 8.669597787461703620e-01
3.662109375000000000e-01 3.123599479515838384e-01 2.428102120863461499e-01 7.948988019423393059e-01
3.671875000000000000e-01 3.010424434760671786e-01 2.377376597403553782e-01 7.221890228542552359e-01
3.681640625000000000e-01 2.890473130913772670e-01 2.323890100490088040e-01 6.491060447262803068e-01
3.691406250000000000e-01 2.764603862686898506e-01 2.267402519650330295e-01 5.759754024504294412e-01
3.701171875000000000e-01 2.633685726292676610e-01 2.207633374022509587e-01 5.032071257256275354e-01
3.710937500000000000e-01 2.498591839781756641e-01 2.144264800709956564e-01 4.313632386278324349e-01
3.720703125000000000e-01 2.360193574795906857e-01 2.076945167407660275e-01 3.612983661620906006e-01
3.730468750000000000e-01 2.219356119665260585e-01 2.005293375512595400e-01 2.944734400606499047e-01
3.740234375000000000e-01 2.076935799181506281e-01 1.928903991360111925e-01 2.336920960538853287e-01
3.750000000000000000e-01 1.933779739005874465e-01 1.847353468647739971e-01 1.847353468647740249e-01
3.759765625000000000e-01 1.790728717340796250e-01 1.760311779296984680e-01 1.587283342068263881e-01
3.769531250000000000e-01 1.648624450377106088e-01 1.667884289967414002e-01 1.654962438860319851e-01
3.779296875000000000e-01 1.508323204426846031e-01 1.570337836956541000e-01 2.007819450223774782e-01
3.789062500000000000e-01 1.370718664884423288e-01 1.467994493760010344e-01 2.519572112460640168e-01
3.798828125000000000e-01 1.236778639512640804e-01 1.361224901981942514e-01 3.103676931647471049e-01
3.808593750000000000e-01 1.107602692595267141e-01 1.250443622040616209e-01 3.717611743009930358e-01
3.818359375000000000e-01 9.845112669847985720e-02 1.136106849104150662e-01 4.340558284323904892e-01
3.828125000000000000e-01 8.691801493798116673e-02 1.018713410853621798e-01 4.961336462163594141e-01
3.837890625000000000e-01 7.638316844535573968e-02 8.988111936140256997e-02 5.573258701322932884e-01
3.847656250000000000e-01 6.714668915592580944e-02 7.770140726675724141e-02 6.171904464347752750e-01
3.857421875000000000e-01 5.960233706722662533e-02 6.540422039223417472e-02 6.754093161774388232e-01
3.867187500000000000e-01 5.421189545390351500e-02 5.308220658642782974e-02 7.317376066299873250e-01
3.876953125000000000e-01 5.138530470294681157e-02 4.087664961523213708e-02 7.859768737469535749e-01
3.886718750000000000e-01 5.127217177406939025e-02 2.907252567946439284e-02 8.379602329055292342e-01
3.896484375000000000e-01 5.362696589674451064e-02 1.852071265687767893e-02 8.875437126442984326e-01
3.906250000000000000e-01 5.790913962579563590e-02 1.268749539964571932e-02 9.346010319827920965e-01
3.916015625000000000e-01 6.351416437064195952e-02 1.702960606400507823e-02 9.790203434174707953e-01
3.925781250000000000e-01 6.993172599855818072e-02 2.674665097530574270e-02 1.020702146372488128e+00
3.935546875000000000e-01 7.678563868030389983e-02 3.764095131420165663e-02 1.059557919309253027e+00
3.945312500000000000e-01 8.381341767640253237e-02 4.867065232377851269e-02 1.095509204412103754e+00
3.955078125000000000e-01 9.083356880119698717e-02 5.950490482498931033e-02 1.128486983067827909e+00
3.964843750000000000e-01 9.771844348980009143e-02 6.998390818876007446e-02 1.158431240946667051e+00
3.974609375000000000e-01 1.043753174691514074e-01 8.000241123953574784e-02 1.185290657773045986e+00
3.984375000000000000e-01 1.107340076243601423e-01 8.947647894275390090e-02 1.209022379201566411e+00
3.994140625000000000e-01 1.167389452628792151e-01 9.833176001969218261e-02 1.229591842300174154e+00
4.003906250000000000e-01 1.223441400741749202e-01 1.064986633170462299e-01 1.246972635235024329e+00
4.013671875000000000e-01 1.275100012217688372e-01 1.139101410583998331e-01 1.261146377746356073e+00
4.023437500000000000e-01 1.322013611079908002e-01 1.205005825907238814e-01 1.272102613037081609e+00
4.033203125000000000e-01 1.363862900208092921e-01 1.262052285346919600e-01 1.279838704460961152e+00
4.042968750000000000e-01 1.400354397817801244e-01 1.309598490026046003e-01 1.284359732330540682e+00
4.052734375000000000e-01 1.431217465870280314e-01 1.347005660766517898e-01 1.285678387544074930e+00
4.062500000000000000e-01 1.456203803561243182e-01 1.373637618731361199e-01 1.283814859737003378e+00
4.072265625000000000e-01 1.475088641007645529e-01 1.389053884435666186e-01 1.278796718417350764e+00
4.082031250000000000e-01 1.487673104990704376e-01 1.393589889053050701e-01 1.270658786128803897e+00
4.091796875000000000e-01 1.493787390454196784e-01 1.387776461511638360e-01 1.259443003158166707e+00
4.101562500000000000e-01 1.493294489055195517e-01 1.372146557486581264e-01 1.245198283709380238e+00
4.111328125000000000e-01 1.486094318858368069e-01 1.347235669567303507e-01 1.227980363839498379e+00
4.121093750000000000e-01 1.472128180639437067e-01 1.313582471502623972e-01 1.207851641824702504e+00
4.130859375000000000e-01 1.451383546896857224e-01 1.271729774688356851e-01 1.184881012029338265e+00
4.140625000000000000e-01 1.423899280032864256e-01 1.222225931087027040e-01 1.159143693826231170e+00
4.150390625000000000e-01 1.389771488874858296e-01 1.165626904956807985e-01 1.130721057711861599e+00
4.160156250000000000e-01 1.349160385360242687e-01 1.102499384364333535e-01 1.099700451544628699e+00
4.169921875000000000e-01 1.302298722413307575e-01 1.033425566078585434e-01 1.066175030910468502e+00
4.179687500000000000e-01 1.249502721590890209e-01 9.590107318907054035e-02 1.030243599142722122e+00
4.189453125000000000e-01 1.191186901348529614e-01 8.798956685297422420e-02 9.920104647354375249e-01
4.199218750000000000e-01 1.127884998040471348e-01 7.967778741463804604e-02 9.515853271813191627e-01
4.208984375000000000e-01 1.060280388430020898e-01 7.104495339919091046e-02 9.090832072781065420e-01
4.218750000000000000e-01 9.892512812638520892e-02 6.218694080763770976e-02 8.646244457598687427e-01
4.228515625000000000e-01 9.159386185210489917e-02 5.323078905569762764e-02 8.183348065902493751e-01
4.238281250000000000e-01 8.418478611105051357e-02 4.436610139743918380e-02 7.703457417287332687e-01
4.248046875000000000e-01 7.689975954391574386e-02 3.591759303508468282e-02 7.207949087638296781e-01
4.257812500000000000e-01 7.001204582815949429e-02 2.851488177675534641e-02 6.698270931512133597e-01
4.267578125000000000e-01 6.388832651397824414e-02 2.340336666458262688e-02 6.175957960075870723e-01
4.277343750000000000e-01 5.899807565034678042e-02 2.236011531105511554e-02 5.642659544295486329e-01
4.287109375000000000e-01 5.587571060435432557e-02 2.591517638018529454e-02 5.100186687935716057e-01
4.296875000000000000e-01 5.499529513226050076e-02 3.255727695885698297e-02 4.550596627027235219e-01
4.306640625000000000e-01 5.658440981812161430e-02 4.072120374556922884e-02 3.996350956964237477e-01
4.316406250000000000e-01 6.051919686899277090e-02 4.955020240498152206e-02 3.440628882501902686e-01
4.326171875000000000e-01 6.640609430448131401e-02 5.861616863322498955e-02 2.887995678643709985e-01
4.335937500000000000e-01 7.376050538681534763e-02 6.768409067903792542e-02 2.345966906452929823e-01
4.345703125000000000e-01 8.213764941262487185e-02 7.660619854067415857e-02 1.829082090240070624e-01
4.355468750000000000e-01 9.117887292699947133e-02 8.527695868426715675e-02 1.370536138942316240e-01
4.365234375000000000e-01 1.006086065702136018e-01 9.361293551593692641e-02 1.052297207538225310e-01
4.375000000000000000e-01 1.102161354881491945e-01 1.015431441763827713e-01 1.015431441763810921e-01
4.384765625000000000e-01 1.198376104442139406e-01 1.090144802785384948e-01 1.282084504731303143e-01
4.394531250000000000e-01 1.293423661973591710e-01 1.160197830164960558e-01 1.705418795707845381e-01
4.404296875000000000e-01 1.386234457319918678e-01 1.225646872435479789e-01 2.192073834819411593e-01
4.414062500000000000e-01 1.475912741689719698e-01 1.286562878889854766e-01 2.703357761139212889e-01
4.423828125000000000e-01 1.561694869531375096e-01 1.343025939192349638e-01 3.222742384815423522e-01
4.433593750000000000e-01 1.642921812908392232e-01 1.395121853729326400e-01 3.742005954165217307e-01
4.443359375000000000e-01 1.719020971757335980e-01 1.442939894845684801e-01 4.256371123610925844e-01
4.453125000000000000e-01 1.789494047073888205e-01 1.486571292838521630e-01 4.762664893061834270e-01
4.462890625000000000e-01 1.853908876665248395e-01 1.526108177399037313e-01 5.258543996435659507e-01
4.472656250000000000e-01 1.911893865279286064e-01 1.561642813370941185e-01 5.742136302268177062e-01
4.482421875000000000e-01 1.963134111073422117e-01 1.593267031421134461e-01 6.211861288439675111e-01
4.492187500000000000e-01 2.007368633465090868e-01 1.621071790629647347e-01 6.666334321998931278e-01
4.501953125000000000e-01 2.044388304640457066e-01 1.645146832130704451e-01 7.104313003662416914e-01
4.511718750000000000e-01 2.074034216979424583e-01 1.665580396746808300e-01 7.524665896492174211e-01
4.521484375000000000e-01 2.096196305547754768e-01 1.682458988392875610e-01 7.926353760959123917e-01
4.531250000000000000e-01 2.110812103798426487e-01 1.695867170812198899e-01 8.308418066158553827e-01
4.541015625000000000e-01 2.117865551336916563e-01 1.705887389079118466e-01 8.669973876930302525e-01
4.550781250000000000e-01 2.117385801211570384e-01 1.712599809955607510e-01 9.010205442702754475e-01
4.560546875000000000e-01 2.109445994714887751e-01 1.716082177049760571e-01 9.328363486935979942e-01
4.570312500000000000e-01 2.094161986807970832e-01 1.716409678066020128e-01 9.623763579556665615e-01
4.580078125000000000e-01 2.071691016850170375e-01 1.713654822437685743e-01 9.895785200667834847e-01
4.589843750000000000e-01 2.042230328662063832e-01 1.707887328410933325e-01 1.014387124087468894e+00
4.599609375000000000e-01 2.006015752107598027e-01 1.699174019289293736e-01 1.036752776899009021e+00
4.609375000000000000e-01 1.963320266246330881e-01 1.687578729109267817e-01 1.056632395244828437e+00
4.619140625000000000e-01 1.914452572565034094e-01 1.673162218550323932e-01 1.073989205141407055e+00
4.628906250000000000e-01 1.859755716849568197e-01 1.655982102428835978e-01 1.088792743138421226e+00
4.638671875000000000e-01 1.799605811154919577e-01 1.636092790728853885e-01 1.101018855531288310e+00
4.648437500000000000e-01 1.734410924779493657e-01 1.613545445831601755e-01 1.110649692759476670e+00
4.658203125000000000e-01 1.664610237557714034e-01 1.588387959480573042e-01 1.117673697028124025e+00
4.667968750000000000e-01 1.590673583693872628e-01 1.560664954140092431e-01 1.122085581776477659e+00
4.677734375000000000e-01 1.513101565018355188e-01 1.530417814882985283e-01 1.123886302055520314e+00
4.687500000000000000e-01 1.432426486842200419e-01 1.497684759935922205e-01 1.123083015216864933e+00
4.697265625000000000e-01 1.349214479340237749e-01 1.462500960750172940e-01 1.119689031588887218e+00
4.707031250000000000e-01 1.264069330138846703e-01 1.424898726295021623e-01 1.113723755048608099e+00
4.716796875000000000e-01 1.177638794708722320e-01 1.384907771711624269e-01 1.105212613607149175e+00
4.726562500000000000e-01 1.090624503844243171e-01 1.342555599318225601e-01 1.094186980329026282e+00
4.736328125000000000e-01 1.003797088710984414e-01 1.297868031479285089e-01 1.080684085115317661e+00
4.746093750000000000e-01 9.180188081234813557e-02 1.250869952044912914e-01 1.064746918114055640e+00
4.755859375000000000e-01 8.342766965961329051e-02 1.201586339194003761e-01 1.046424125796458604e+00
4.765625000000000000e-01 7.537296072670844616e-02 1.150043712993991524e-01 1.025769901079382818e+00
4.775390625000000000e-01 6.777710635989392385e-02 1.096272185035456759e-01 1.002843869316031533e+00
4.785156250000000000e-01 6.081027583830340283e-02 1.040308401160142809e-01 9.777109725663687412e-01
4.794921875000000000e-01 5.467927610852976739e-02 9.821998402730794386e-02 9.504413553666604120e-01
4.804687500000000000e-01 4.962473122601950004e-02 9.220112252729495417e-02 9.211102563506391450e-01
4.814453125000000000e-01 4.589636096228748990e-02 8.598343161298775683e-02 8.897979116973045999e-01
4.824218750000000000e-01 4.369392413338533954e-02 7.958032849381581342e-02 8.565894787503410823e-01
4.833984375000000000e-01 4.308592057949693632e-02 7.301196097664110207e-02 8.215749916852911339e-01
4.843750000000000000e-01 4.395899028552932575e-02 6.630937742494542875e-02 7.848493664709765838e-01
4.853515625000000000e-01 4.604712387378111921e-02 5.952177027030680634e-02 7.465124807179273070e-01
4.863281250000000000e-01 4.901975431403497729e-02 5.272952172382772834e-02 7.066693672842787599e-01
4.873046875000000000e-01 5.256369886374572670e-02 4.606839738680182372e-02 6.654305821771033802e-01
4.882812500000000000e-01 5.642410399171764873e-02 3.977461658122907751e-02 6.229128436523841961e-01
4.892578125000000000e-01 6.041141521197501696e-02 3.426299815297317169e-02 5.792401023824957917e-01
4.902343750000000000e-01 6.439287319820488631e-02 3.022319360227820190e-02 5.345453154585211308e-01
4.912109375000000000e-01 6.828068070153830993e-02 2.858101504226036316e-02 4.889734075438018635e-01
4.921875000000000000e-01 7.202168749488321864e-02 3.002946758976644814e-02 4.426863130567909033e-01
4.931640625000000000e-01 7.558962051046068387e-02 3.445080044106123979e-02 3.958718354983571941e-01
4.941406250000000000e-01 7.897951440174527660e-02 4.113612821975242556e-02 3.487598906425027345e-01
4.951171875000000000e-01 8.220369880769684556e-02 4.938808695044910602e-02 3.016539483142640643e-01
4.960937500000000000e-01 8.528875176076852749e-02 5.874360646444610340e-02 2.549960837858220031e-01
4.970703125000000000e-01 8.827295735621162875e-02 6.893199538468595955e-02 2.095124824780385808e-01
4.980468750000000000e-01 9.120392906622495910e-02 7.979898684142139320e-02 1.665663034157125189e-01
4.990234375000000000e-01 9.413616680827341376e-02 9.125613156356456035e-02 1.290503076998751331e-01


==> Data/ExportedDirichletExample.txt <==
-0.5 -6.12323399573677e-17 0.0824045318333193 -0.0426441340906099
-0.499 -0.00314127743198731 0.0825017696635153 -0.0369278784305524
-0.498 -0.00628066374739657 0.082416674191135 -0.031118598561592
-0.497 -0.00941626889471625 0.0821485887731111 -0.0252221914418335
-0.496 -0.0125462049520031 0.0816972479546359 -0.0192446938301078
-0.495 -0.0156685871902555 0.0810627797743247 -0.01319227721281
-0.494 -0.0187815351350961 0.0802457072553141 -0.00707124258135181
-0.493 -0.0218831736261971 0.0792469490759557 -0.000888015064815082
-0.492 -0.0249716338738918 0.0780678194154202 0.00535086157753675
-0.491 -0.0280450545124095 0.0767100269711889 0.011638730599022
-0.49 -0.0311015826491745 0.0751756731470918 0.0179688280386162
-0.489 -0.0341393749096158 0.0734672494122343 0.0243342886192435
-0.488 -0.03715659847693 0.0715876338328486 0.0307281517660204
-0.487 -0.0401514321262493 0.0695400867807955 0.0371433677391141
-0.486 -0.0431220672526622 0.0673282458241366 0.0435728038757234
-0.485 -0.046066708892546 0.0649561198068817 0.0500092509355938
-0.484 -0.0489835767376625 0.0624280821266931 0.0564454295443502
-0.483 -0.0518709061414852 0.0597488632209948 0.0628739967288657
-0.482 -0.0547269491172193 0.0569235422735848 0.069287552538732
-0.481 -0.057549975326984 0.0539575381554806 0.0756786467478457
-0.48 -0.0603382730616343 0.0508565996153389 0.0820397856300379
-0.479 -0.0630901502106974 0.0476267947363724 0.0883634388025449
-0.478 -0.0658039352219108 0.0442744996782455 0.0946420461311178
-0.477 -0.0684779780498486 0.0408063867239551 0.100868024690414
-0.476 -0.0711106510931329 0.0372294116531914 0.107033775773335
-0.475 -0.0737003501197299 0.0335508004651274 0.113131691942826
-0.474 -0.0762454951798364 0.0297780354749949 0.119154164119693
-0.473 -0.0787445315058705 0.025918840810174 0.125093588699871
-0.472 -0.0811959303990873 0.0219811673328457 0.130942374694567
-0.471 -0.0835981901023417 0.0179731770175225 0.136692950886685
-0.47 -0.0859498366585363 0.0139032268130012 0.142337772996878
-0.469 -0.0882494247542916 0.00977985201943511 0.147869330852565
-0.468 -0.0904955385483874 0.00561174921234181 0.153280155553244
-0.467 -0.0926867924845323 0.00140775874640233 0.158562826625408
-0.466 -0.0948218320880233 -0.00282315312710084 0.163709979160376
-0.465 -0.0968993347458675 -0.00707191249444127 0.168714310928349
-0.464 -0.0989180104699485 -0.011329356329576 0.173568589462018
-0.463 -0.100876602642823 -0.015586251323831 0.178265659103058
-0.462 -0.102773888745749 -0.0198333129580149 0.182798448004867
-0.461 -0.104608681068549 -0.0240612247791787 0.187159975084945
-0.46 -0.106379827400922 -0.0282606578436749 0.191343356920323
-0.459 -0.108086211704846 -0.032422290287656 0.195341814579517
-0.458 -0.109726754767677 -0.0365368269857395 0.199148680384504
-0.457 -0.111300414835617 -0.0405950192582123 0.202757404596299
-0.456 -0.112806188227191 -0.0445876845868743 0.206161562017739
-0.455 -0.114243109926403 -0.048505726299438 0.209354858507161
-0.454 -0.115610254155246 -0.0523401531822753 0.212331137396746
-0.453 -0.116906734925247 -0.05608209898128 0.21508438580935
-0.452 -0.118131706567753 -0.0597228417506513 0.217608740867734
-0.451 -0.119284364242656 -0.063253823009536 0.219898495790226
-0.45 -0.120363944425284 -0.0666666666666668 0.221948105866872
-0.449 -0.121369725371179 -0.0699531976734255 0.223752194310323
-0.448 -0.122301027558508 -0.0731054603661211 0.225305557975719
-0.447 -0.123157214107863 -0.0761157364587157 0.226603172944032
-0.446 -0.1239376911792 -0.0789765626477598 0.227640199963345
-0.445 -0.124641908345709 -0.0816807477918907 0.228411989742784
-0.444 -0.12526935894439 -0.084221389628933 0.228914088093826
-0.443 -0.125819580403144 -0.0865918909943854 0.229142240913932
-0.442 -0.126292154544178 -0.0887859755059128 0.229092399007545
-0.441 -0.126686707863558 -0.0907977026793564 0.228760722739632
-0.44 -0.127002911786739 -0.0926214824427513 0.228143586517121
-0.439 -0.127240482899927 -0.0942520890158834 0.22723758309371
-0.438 -0.12739918315712 -0.0956846741240231 0.226039527693696
-0.437 -0.127478820062714 -0.0969147795156563 0.224546461950613
-0.436 -0.127479246829551 -0.0979383487552687 0.222755657656669
-0.435 -0.127400362512308 -0.0987517382635463 0.220664620319069
-0.434 -0.127242112116141 -0.0993517275787138 0.218271092519578
-0.433 -0.1270044866805 -0.0997355288141556 0.215573057073759
-0.432 -0.126687523338054 -0.0999007952889364 0.212568739986561
-0.431 -0.126291305348676 -0.0998456293093641 0.209256613201086
-0.43 -0.125815962108449 -0.0995685890813158 0.20563539713757
-0.429 -0.125261669133661 -0.0990686947346662 0.20170406301975
-0.428 -0.124628648019779 -0.0983454334428241 0.197461834986073
-0.427 -0.12391716637541 -0.0973987636220885 0.192908191983268
-0.426 -0.123127537731247 -0.096229118197275 0.188042869440143
-0.425 -0.12226012142403 -0.094837406921842 0.182865860719522
-0.424 -0.12131532245557 -0.0932250177425506 0.177377418346561
-0.423 -0.120293591326873 -0.0913938172005248 0.171578055011791
-0.422 -0.119195423847434 -0.089346149862437 0.165468544347506
-0.421 -0.11802136091978 -0.0870848367774173 0.159049921476266
-0.42 -0.116771988299342 -0.0846131729571823 0.152323483330539
-0.419 -0.115447936329775 -0.0819349238787807 0.145290788742665
-0.418 -0.114049879653818 -0.079054321011269 0.137953658304593
-0.417 -0.112578536899842 -0.0759760563695555 0.130314173996968
-0.416 -0.111034670344211 -0.0727052761005638 0.122374678587469
-0.415 -0.109419085549617 -0.0692475731087975 0.114137774798366
-0.414 -0.107732630979555 -0.0656089787302941 0.105606324243634
-0.413 -0.105976197589098 -0.0617959534658677 0.0967834461360139
-0.412 -0.104150718392193 -0.0578153767864262 0.0876725157647718
-0.411 -0.102257168005643 -0.0536745360250292 0.0782771627449576
-0.41 -0.100296562170018 -0.0493811143722066 0.0686012690393569
-0.409 -0.0982699572477062 -0.0449431779928841 0.0586489667543441
-0.408 -0.0961784496983412 -0.0403691622850713 0.0484246357112247
-0.407 -0.0940231755318665 -0.0356678573022358 0.037932900794735
-0.406 -0.0918053097394846 -0.0308483923630251 0.0271786290806462
-0.405 -0.0895260657027723 -0.0259202198736948 0.0161669267445853
-0.404 -0.0871866945812412 -0.0208930983902614 0.00490313575441656
-0.403 -0.0847884846786408 -0.0157770749490059 -0.00660716965131039
-0.402 -0.0823327607883092 -0.0105824666955223 -0.0183581866961126
-0.401 -0.0798208835178891 -0.00531984184401453 -0.0303438880065881
-0.4 -0.0772542485937368 4.16698715856174e-17 -0.0425580257586296
-0.399 -0.0746342861453624 0.00536604811901491 -0.0549941360254658
-0.398 -0.0719624599702511 0.0107671015289903 -0.0676455433241193
-0.397 -0.0692402667794239 0.0161917903537596 -0.0805053653565284
-0.396 -0.0664692354241089 0.0216285976900043 -0.0935665179415558
-0.395 -0.0636509261039007 0.0270658819232646 -0.106821720133789
-0.394 -0.0607869295567983 0.0324918994543894 -0.120263499524958
-0.393 -0.0578788662315209 0.0378948277948258 -0.133884197723601
-0.392 -0.0549283854425081 0.0432627889882289 -0.147675976008406
-0.391 -0.0519371645080242 0.0485838733150291 -0.161630821150562
-0.39 -0.0489069078717915 0.0538461632358252 -0.175740551400204
-0.389 -0.0458393462085881 0.0590377575287868 -0.189996822632012
-0.388 -0.0427362355142552 0.0641467955756523 -0.204391134644694
-0.387 -0.0395993561805632 0.0691614817503836 -0.218914837609156
-0.386 -0.0364305120554023 0.0740701098641124 -0.233559138659811
-0.385 -0.0332315294887596 0.078861087619664 -0.248315108623482
-0.384 -0.0300042563649626 0.0835229610286833 -0.263173688880206
-0.383 -0.0267505611216723 0.0880444387442219 -0.278125698350024
-0.382 -0.0234723317561141 0.0924144162615619 -0.293161840599887
-0.381 -0.0201714748190474 0.0966219999400565 -0.308272711064509
-0.38 -0.0168499143969757 0.10065653079887 -0.323448804375049
-0.379 -0.013509591083109 0.104507608039683 -0.338680521789298
-0.378 -0.0101524609375946 0.108165112249707 -0.353958178716999
-0.377 -0.00678049443754282 0.111619228238718 -0.369272012333791
-0.376 -0.0033956754173701 0.11486046746428 -0.384612189277266
-0.375 4.97080553816303e-17 0.117879689999856 -0.39996881341843
-0.374 0.00340452448054275 0.120668126001169 -0.415331933701871
-0.373 0.00681588056459818 0.123217396626849 -0.430691552047889
-0.372 0.0102320417598502 0.125519534370261 -0.446037631309633
-0.371 0.0136509736412639 0.127567002760235 -0.461360103278467
-0.37 0.0170706349574234 0.129352715389467 -0.476648876730472
-0.369 0.0204889787427121 0.130870054230338 -0.491893845507216
-0.368 0.0239039534347643 0.132112887199093 -0.507084896623635
-0.367 0.0273135039966266 0.133075584930509 -0.522211918396045
-0.366 0.0307155730430535 0.133753036726461 -0.537264808583149
-0.365 0.0341081019703654 0.134140665643184 -0.552233482532924
-0.364 0.0374890320892917 0.134234442683448 -0.567107881328297
-0.363 0.0408563057602203 0.134030900061371 -0.581877979924456
-0.362 0.0442078675302748 0.133527143509161 -0.596533795270686
-0.361 0.0475416652716346 0.132720863596723 -0.611065394409591
-0.36 0.0508556513205189 0.131610346036766 -0.625462902546641
-0.359 0.0541477836162445 0.130194480949775 -0.639716511082907
-0.358 0.0574160268397787 0.128472771065058 -0.65381648560399
-0.357 0.0606583535511977 0.126445338835912 -0.667753173818072
-0.356 0.0638727453254666 0.124112932448879 -0.681517013436125
-0.355 0.0670571938859559 0.121476930708998 -0.695098539987385
-0.354 0.0702097022351083 0.118539346784993 -0.70848839456313
-0.353 0.0733282857816744 0.115302830800324 -0.721677331482035
-0.352 0.0764109734639302 0.111770671258139 -0.734656225870255
-0.351 0.0794558088682994 0.107946795290244 -0.747416081149639
-0.35 0.0824608513427969 0.103835767722337 -0.7599480364274
-0.349 0.0854241771047156 0.0994427889499055 -0.772243373780771
-0.348 0.0883438803419832 0.094773691621365 -0.784293525430168
-0.347 0.0912180743076125 0.0898349361271712 -0.796090080794568
-0.346 0.0940448924066761 0.0846336048958728 -0.807624793422841
-0.345 0.0968224892752377 0.0791773955002417 -0.8188895877949
-0.344 0.0995490418506747 0.0734746125788422 -0.829876565986695
-0.343 0.102222750432833 0.0675341585805934 -0.840578014193092
-0.342 0.104841839735457 0.0613655233420851 -0.850986409102935
-0.341 0.10740455992734 0.0549787725095929 -0.861094424120578
-0.34 0.109909187662649 0.0483845348199165 -0.870894935428434
-0.339 0.112354027099883 0.0415939882563213 -0.880381027885133
-0.338 0.114737410908922 0.0346188450980013 -0.889546000754069
-0.337 0.117057701265631 0.0274713358835974 -0.898383373257283
-0.336 0.119313290833505 0.0201641923113761 -0.906886889949723
-0.335 0.121502603731817 0.0127106291007344 -0.91505052590913
-0.334 0.123624096489764 0.00512432484169808 -0.922868491736954
-0.333 0.125676258986098 -0.00258059813894488 -0.930335238365852
-0.332 0.127657615373739 -0.010389594864309 -0.937445461669493
-0.331 0.129566724988879 -0.0182877197144372 -0.94419410687061
-0.33 0.131402183244079 -0.026259649319417 -0.950576372743345
-0.329 0.133162622504892 -0.0342897063025618 -0.956587715606177
-0.328 0.13484671294952 -0.0423618838359068 -0.962223853101898
-0.327 0.136453163411057 -0.0504598709686421 -0.967480767761243
-0.326 0.137980722201847 -0.058567078687506 -0.972354710347049
-0.325 0.139428177919524 -0.0666666666666671 -0.976842202975938
-0.324 0.140794360234263 -0.0747415706631719 -0.980940042014774
-0.323 0.142078140656853 -0.0827745305126768 -0.984645300749301
-0.322 0.143278433287125 -0.0907481186788921 -0.987955331822603
-0.321 0.144394195542355 -0.0986447693089626 -0.990867769441211
-0.32 0.145424428865219 -0.106446807745882 -0.9933805313469
-0.319 0.146368179410913 -0.114136480447998 -0.995491820552414
-0.318 0.147224538713044 -0.121695985264709 -0.997200126839594
-0.317 0.147992644327937 -0.129107502016603 -0.998504228018553
-0.316 0.148671680456969 -0.136353223327497 -0.999403190946795
-0.315 0.149260878546588 -0.143415385655167 -0.999896372307363
-0.314 0.149759517865684 -0.150276300466968 -0.999983419145339
-0.313 0.150166926059952 -0.156918385506057 -0.999664269162188
-0.312 0.150482479682952 -0.163324196093527 -0.998939150767721
-0.311 0.150705604703543 -0.169476456411466 -0.997808582889604
-0.31 0.150835776989389 -0.175358090711773 -0.996273374540592
-0.309 0.15087252276626 -0.180952254395431 -0.994334624143879
-0.308 0.150815419052835 -0.186242364906956 -0.991993718617146
-0.307 0.150664094070764 -0.191212132388849 -0.989252332216147
-0.306 0.150418227629718 -0.195845590041053 -0.986112425138834
-0.305 0.150077551487193 -0.200127124130725 -0.982576241891293
-0.304 0.149641849682841 -0.204041503598041 -0.978646309416904
-0.303 0.149110958847117 -0.207573909204231 -0.974325434990436
-0.302 0.148484768484017 -0.210709962168654 -0.969616703878908
-0.301 0.147763221227747 -0.213435752242392 -0.964523476771321
-0.3 0.146946313073118 -0.215737865166653 -0.959049386979533
-0.299 0.146034093579516 -0.217603409465148 -0.953198337412777
-0.298 0.145026666048284 -0.219020042520579 -0.946974497328492
-0.297 0.143924187673388 -0.219975995886457 -0.940382298862381
-0.296 0.142726869665227 -0.220460099786611 -0.933426433340747
-0.295 0.141434977347484 -0.220461806756032 -0.926111847378416
-0.294 0.140048830226907 -0.219971214377988 -0.918443738765686
-0.293 0.138568802035939 -0.218979087073801 -0.910427552147976
-0.292 0.136995320748124 -0.217476876903175 -0.902068974501989
-0.291 0.135328868566215 -0.215456743334527 -0.89337393041243
-0.29 0.133569981882961 -0.212911571946451 -0.884348577153449
-0.289 0.131719251214506 -0.209834992023177 -0.874999299579191
-0.288 0.129777321106408 -0.20622139300869 -0.86533270482797
-0.287 0.127744890012253 -0.202065939786034 -0.855355616844789
-0.286 0.125622710144876 -0.197364586750289 -0.845075070727021
-0.285 0.123411587300211 -0.192114090645689 -0.834498306898319
-0.284 0.121112380653793 -0.186312022139412 -0.823632765115867
-0.283 0.118726002529968 -0.179956776106688 -0.812486078316318
-0.282 0.116253418143868 -0.173047580604035 -0.801066066305844
-0.281 0.113695645316221 -0.165584504509625 -0.789380729299918
-0.28 0.111053754161089 -0.157568463812077 -0.777438241318498
-0.279 0.108328866746621 -0.149001226531206 -0.765246943442505
-0.278 0.10552215672895 -0.139885416256648 -0.752815336937548
-0.277 0.102634848959357 -0.130224514292588 -0.740152076250933
-0.276 0.0996682190648269 -0.120022860399237 -0.727265961888231
-0.275 0.0966235930021696 -0.109285652124095 -0.7141659331756
-0.274 0.0935023465858626 -0.0980189427184652 -0.700861060914349
-0.273 0.090305904989793 -0.0862296376371375 -0.687360539934136
-0.272 0.0870357422230963 -0.0739254896215934 -0.673673681551452
-0.271 0.0836933805802926 -0.0611150923695481 -0.659809905939988
-0.27 0.0802803900659422 -0.0478078727961026 -0.645778734419629
-0.269 0.0767983877940484 -0.0340140818942305 -0.631589781670876
-0.268 0.0732490373624526 -0.0197447842047683 -0.617252747881533
-0.267 0.0696340482024775 -0.00501184590851228 -0.602777410832588
-0.266 0.065955174904086 0.0101720784445578 -0.588173617930231
-0.265 0.0622142165168374 0.0257935605515159 -0.573451278191044
-0.264 0.0584130158269343 0.0418384142983989 -0.558620354187343
-0.263 0.054553458610663 0.0582917130056685 -0.543690853959834
-0.262 0.0506374728645476 0.0751378079527865 -0.528672822904569
-0.261 0.0466670280125431 0.0923603481552099 -0.513576335641406
-0.26 0.0426441340906104 0.109942301364873 -0.498411487871061
-0.259 0.038570840909024 0.127865976263053 -0.483188388227839
-0.258 0.0344492371927756 0.146113045812377 -0.467917150135261
-0.257 0.0302814497004474 0.164664571732659 -0.452607883671595
-0.256 0.0260696423219421 0.183501030063232 -0.437270687452487
-0.255 0.0218160151554627 0.202602337772494 -0.421915640537715
-0.254 0.0175228035641526 0.221947880373466 -0.406552794369129
-0.253 0.0131922772128103 0.241516540502384 -0.391192164746806
-0.252 0.00882673908510692 0.261286727415546 -0.375843723850402
-0.251 0.00442852448174389 0.281236407357998 -0.360517392312589
-0.25 -4.32978028117747e-17 0.301343134756014 -0.34522303135151
-0.249 -0.0044564375048788 0.321584084183838 -0.329970434969046
-0.248 -0.0089383619759768 0.341936083053699 -0.314769322221608
-0.247 -0.0134433192282199 0.362375644976765 -0.299629329570217
-0.246 -0.0179688280386158 0.382879003741482 -0.284560003316379
-0.245 -0.0225123812527276 0.403422147854511 -0.269570792130362
-0.244 -0.0270714469068823 0.423980855588476 -0.254671039678216
-0.243 -0.0316434693656006 0.444530730479709 -0.239869977353957
-0.242 -0.0362258704737329 0.465047237218324 -0.225176717123073
-0.241 -0.0408160507227713 0.48550573787217 -0.21060024448351
-0.24 -0.0454113904308074 0.505881528385526 -0.196149411550165
-0.239 -0.050009250935593 0.526149875292833 -0.181832930268742
-0.238 -0.0546069758001559 0.546286052587293 -0.167659365764776
-0.237 -0.0592018920304163 0.566265378683773 -0.153637129833445
-0.236 -0.0637913113042398 0.586063253415211 -0.139774474575715
-0.235 -0.068372531211363 0.605655195001557 -0.126079486186132
-0.234 -0.0729428365036145 0.62501687693022 -0.11256007889756
-0.233 -0.0774995003548529 0.644124164687062 -0.0992239890878937
-0.232 -0.0820397856300371 0.662953152277131 -0.086078769553696
-0.231 -0.0865609461628361 0.681480198474596 -0.0731317839555382
-0.23 -0.091060228041187 0.699681962741703 -0.0603902014396453
-0.229 -0.0955348709001969 0.717535440757088 -0.0478609914403015
-0.228 -0.0999821092217876 0.735017999494311 -0.0355509186672848
-0.227 -0.104399173640472 0.752107411792208 -0.0234665382824585
-0.226 -0.108783292254653 0.768781890359409 -0.011614191269424
-0.225 -0.113131691942825 0.78502012115629 2.80013676743558e-16
-0.224 -0.117441599684064 0.800801296098586 0.0113701359988966
-0.223 -0.12171024388218 0.81610514502799 0.022490544074601
-0.222 -0.125934855692908 0.830911966896256 0.0333557822710816
-0.221 -0.130112670353517 0.845202660110573 0.0439606429413455
-0.22 -0.134240928514194 0.85895875198937 0.0543001561470657
-0.219 -0.138316877570589 0.872162427279148 0.0643695928428208
-0.218 -0.142337772996878 0.884796555684495 0.0741644678425203
-0.217 -0.146300879678712 0.896844718365049 0.0836805425658243
-0.216 -0.150203473245427 0.908291233354907 0.0929138275625304
-0.215 -0.15404284140086 0.919121179861739 0.101860584813131
-0.214 -0.157816285252169 0.929320421404742 0.11051732980394
-0.213 -0.161521120635983 0.938875627752514 0.118880833375389
-0.212 -0.165154679441281 0.947774295623894 0.126948123342328
-0.211 -0.168714310928349 0.956004768116937 0.134716485885318
-0.21 -0.172197383043186 0.963556252833266 0.142183466712195
-0.209 -0.17560128372673 0.970418838667264 0.14934687198931
-0.208 -0.17892342221827 0.976583511231817 0.156204769042116
-0.207 -0.182161230352425 0.982042166894567 0.162755486824964
-0.206 -0.185312163849048 0.986787625401022 0.168997616160187
-0.205 -0.188373703595452 0.990813641063218 0.174930009746744
-0.204 -0.191343356920323 0.994114912495044 0.18055178193892
-0.203 -0.194218658858712 0.996687090877811 0.18586230829581
-0.202 -0.196997173407482 0.998526786742104 0.190861224902443
-0.201 -0.19967649477061 0.999631575254468 0.195548427463731
-0.2 -0.202254248593737 1 0.199924070172505
-0.199 -0.204728093187354 0.999631575254468 0.203988564353208
-0.198 -0.207095720738042 0.998526786742104 0.207742576882941
-0.197 -0.20935485850716 0.996687090877811 0.211187028391828
-0.196 -0.211503270016404 0.994114912495044 0.214323091244791
-0.195 -0.213538756219647 0.990813641063218 0.217152187307089
-0.194 -0.215459156660492 0.986787625401022 0.219675985496123
-0.193 -0.217262350614965 0.982042166894567 0.221896399122228
-0.192 -0.218946258218777 0.976583511231817 0.223815583021343
-0.191 -0.22050884157861 0.970418838667264 0.225435930482653
-0.19 -0.221948105866872 0.963556252833266 0.226760069974456
-0.189 -0.223262100399372 0.956004768116937 0.227790861671731
-0.188 -0.224448919695388 0.947774295623894 0.228531393788988
-0.187 -0.225506704519592 0.938875627752514 0.228984978722244
-0.186 -0.226433642905322 0.929320421404742 0.229155149004047
-0.185 -0.227227971158675 0.919121179861738 0.229045653075711
-0.184 -0.227887974842927 0.908291233354906 0.228660450881033
-0.183 -0.228411989742784 0.896844718365048 0.228003709285943
-0.182 -0.228798402807976 0.884796555684494 0.227079797328697
-0.181 -0.229045653075711 0.872162427279148 0.225893281305347
-0.18 -0.229152232571533 0.858958751989369 0.224448919695388
-0.179 -0.229116687188118 0.845202660110572 0.22275165793261
-0.178 -0.228937617541558 0.830911966896255 0.220806623026317
-0.177 -0.228613679804704 0.81610514502799 0.218619118038206
-0.176 -0.228143586517121 0.800801296098585 0.216194616420327
-0.175 -0.227526107371268 0.78502012115629 0.213538756219646
-0.174 -0.226760069974456 0.768781890359408 0.210657334154875
-0.173 -0.225844360586231 0.752107411792207 0.207556299571312
-0.172 -0.224777924830753 0.73501799949431 0.204241748279555
-0.171 -0.223559768383841 0.717535440757087 0.200719916284046
-0.17 -0.222188957634279 0.699681962741702 0.196997173407482
-0.169 -0.220664620319069 0.681480198474595 0.193080016817233
-0.168 -0.218985946132268 0.66295315227713 0.188975064459982
-0.167 -0.217152187307089 0.644124164687061 0.184689048410844
-0.166 -0.215162659170954 0.625016876930219 0.18022880814336
-0.165 -0.213016740673193 0.605655195001556 0.175601283726729
-0.164 -0.210713874885104 0.58606325341521 0.170813508956796
-0.163 -0.208253569472081 0.566265378683771 0.165872604427266
-0.162 -0.20563539713757 0.546286052587291 0.160785770547752
-0.161 -0.202858996038577 0.526149875292831 0.155560280515208
-0.16 -0.199924070172505 0.505881528385524 0.150203473245426
-0.159 -0.196830389735086 0.485505737872169 0.144722746271202
-0.158 -0.193577791449195 0.465047237218323 0.139125548613884
-0.157 -0.190166178864358 0.444530730479707 0.133419373634945
-0.156 -0.186595522626749 0.423980855588475 0.127611751874329
-0.155 -0.182865860719522 0.40342214785451 0.121710243882179
-0.154 -0.17897729867331 0.382879003741481 0.115722433050717
-0.153 -0.174930009746743 0.362375644976764 0.109655918452865
-0.152 -0.170724235076869 0.341936083053697 0.103518307694324
-0.151 -0.166360283799338 0.321584084183837 0.0973172097856829
-0.15 -0.161838533138271 0.301343134756013 0.0910602280411869
-0.149 -0.157159428465704 0.281236407357997 0.0847549530106964
-0.148 -0.152323483330539 0.261286727415546 0.0784089554513684
-0.147 -0.147331279456954 0.241516540502384 0.0720297793454932
-0.146 -0.142183466712195 0.221947880373466 0.0656249349709245
-0.145 -0.136880763043756 0.202602337772494 0.0592018920304163
-0.144 -0.131423954385891 0.183501030063232 0.0527680728461633
-0.143 -0.12581389453548 0.164664571732659 0.0463308456257314
-0.142 -0.120051504997248 0.146113045812377 0.0398975178055084
-0.141 -0.114137774798367 0.127865976263053 0.0334753294777098
-0.14 -0.108073760272468 0.109942301364873 0.0270714469068822
-0.139 -0.10186058481313 0.0923603481552099 0.0206929561417642
-0.138 -0.0954994385969093 0.0751378079527865 0.0143468567282404
-0.137 -0.0889915782759772 0.0582917130056685 0.00804005552904038
-0.136 -0.0823383266404847 0.0418384142983989 0.0017793606557081
-0.135 -0.0755410722507435 0.0257935605515159 -0.00442852448174438
-0.134 -0.0686012690393571 0.0101720784445578 -0.0105770070022082
-0.133 -0.0615204358834391 -0.00501184590851228 -0.0166596102527092
-0.132 -0.0543001561470656 -0.0197447842047683 -0.0226699793744712
-0.131 -0.0469420771941343 -0.0340140818942305 -0.0286018867309043
-0.13 -0.0394479098718043 -0.0478078727961026 -0.0344492371927754
-0.129 -0.0318194279647125 -0.0611150923695481 -0.0402060732759431
-0.128 -0.024058467620174 -0.0739254896215934 -0.04586658012719
-0.127 -0.0161669267445855 -0.0862296376371375 -0.0514250903538543
-0.126 -0.00814676437126911 -0.0980189427184652 -0.0568760886931001
-0.125 4.00019538205083e-17 -0.109285652124095 -0.0622142165168377
-0.124 0.00827128709151635 -0.120022860399237 -0.0674342761684658
-0.123 0.0166649585639461 -0.130224514292588 -0.0725312351277756
-0.122 0.0251788177601209 -0.139885416256648 -0.0775002300005298
-0.121 0.0338106104760192 -0.149001226531206 -0.082336570329395
-0.12 0.0425580257586284 -0.157568463812077 -0.0870357422230965
-0.119 0.0514186967303544 -0.165584504509625 -0.0915934118008319
-0.118 0.0603902014396471 -0.173047580604035 -0.0960054284491669
-0.117 0.0694700637374848 -0.179956776106688 -0.100267827888821
-0.116 0.0786557541793582 -0.186312022139412 -0.104376835048937
-0.115 0.0879446909523781 -0.192114090645689 -0.108328866746621
-0.114 0.0973342408271168 -0.197364586750289 -0.112120534169711
-0.113 0.106821720133789 -0.202065939786034 -0.115748645160966
-0.112 0.116404395762354 -0.20622139300869 -0.119210206302007
-0.111 0.126079486186132 -0.209834992023177 -0.122502424795577
-0.11 0.135844162508477 -0.212911571946451 -0.125622710144876
-0.109 0.145695549532087 -0.215456743334527 -0.128568675628903
-0.108 0.155630726850488 -0.217476876903175 -0.131338139572957
-0.107 0.165646729961208 -0.218979087073801 -0.133929126413645
-0.106 0.175740551400205 -0.219971214377988 -0.136339867557925
-0.105 0.185909141897015 -0.220461806756032 -0.13856880203594
-0.104 0.196149411550166 -0.220460099786611 -0.140614576947564
-0.103 0.206458231022322 -0.219975995886457 -0.142476047702816
-0.102 0.216832432754661 -0.219020042520579 -0.144152278056459
-0.101 0.22726881219995 -0.217603409465148 -0.145642539937328
-0.1 0.237764129073789 -0.215737865166653 -0.146946313073118
-0.099 0.248315108623482 -0.213435752242392 -0.148063284411544
-0.098 0.258918442913986 -0.210709962168654 -0.148993347339005
-0.097 0.269570792130363 -0.207573909204231 -0.14973660069806
-0.096 0.280268785896196 -0.204041503598041 -0.150293347605224
-0.095 0.291009024607368 -0.200127124130725 -0.150664094070764
-0.094 0.301788080780633 -0.195845590041053 -0.150849547422404
-0.093 0.312602500416387 -0.191212132388849 -0.150850614534973
-0.092 0.323448804375048 -0.186242364906955 -0.150668399868288
-0.091 0.334323489766431 -0.18095225439543 -0.150304203315661
-0.09 0.345223031351512 -0.175358090711773 -0.149759517865684
-0.089 0.356143882955973 -0.169476456411465 -0.149036027080049
-0.088 0.367082478894896 -0.163324196093526 -0.148135602390381
-0.087 0.378035235407979 -0.156918385506057 -0.14706030021721
-0.086 0.388998552104649 -0.150276300466968 -0.14581235891438
-0.085 0.399968813418429 -0.143415385655167 -0.144394195542355
-0.084 0.410942390069914 -0.136353223327497 -0.142808402474042
-0.083 0.421915640537716 -0.129107502016603 -0.141057743836916
-0.082 0.432884912536726 -0.121695985264709 -0.139145151795365
-0.081 0.443846544503027 -0.114136480447998 -0.137073722677338
-0.08 0.454796867084816 -0.106446807745882 -0.13484671294952
-0.079 0.465732204638669 -0.0986447693089626 -0.132467535045385
-0.078 0.476648876730471 -0.0907481186788921 -0.129939753050637
-0.077 0.48754319964037 -0.0827745305126768 -0.127267078250658
-0.076 0.49841148787106 -0.0747415706631719 -0.124453364544717
-0.075 0.509250055658738 -0.0666666666666668 -0.121502603731817
-0.074 0.520055218486058 -0.0585670786875054 -0.118418920673172
-0.073 0.530823294596407 -0.0504598709686416 -0.115206568336415
-0.072 0.54155060650883 -0.0423618838359064 -0.11186992272675
-0.071 0.552233482532923 -0.0342897063025614 -0.108413477710357
-0.07 0.562868258283028 -0.0262596493194167 -0.104841839735457
-0.069 0.573451278191044 -0.0182877197144368 -0.101159722456531
-0.068 0.583978897017179 -0.0103895948643086 -0.0973719412672907
-0.067 0.594447481357982 -0.0025805981389443 -0.0934834077480411
-0.066 0.604853411150952 0.00512432484169836 -0.0894991240331927
-0.065 0.61519308117508 0.0127106291007349 -0.0854241771047157
-0.064 0.625462902546639 0.0201641923113765 -0.0812637330174071
-0.063 0.635659304209543 0.0274713358835978 -0.0770230310619014
-0.062 0.645778734419629 0.0346188450980017 -0.0727073778713908
-0.061 0.655817662222176 0.0415939882563216 -0.0683221414780851
-0.06 0.665772578922008 0.048384534819917 -0.0638727453254663
-0.059 0.675639999545519 0.0549787725095933 -0.0593646622424344
-0.058 0.685416464293968 0.0613655233420854 -0.054803408385465
-0.057 0.695098539987383 0.0675341585805936 -0.0501945371549212
-0.056 0.704682821498429 0.0734746125788426 -0.0455436330916762
-0.055 0.714165933175602 0.079177395500242 -0.04085630576022
-0.054 0.723544530255093 0.0846336048958731 -0.0361381836244124
-0.053 0.732815300260709 0.0898349361271716 -0.0313949079220556
-0.052 0.741974964391199 0.0947736916213652 -0.026632126544447
-0.051 0.751020278894374 0.0994427889499057 -0.0218554879270519
-0.05 0.7599480364274 0.103835767722337 -0.0170706349574233
-0.049 0.768755067402648 0.107946795290245 -0.0122831989064671
-0.048 0.777438241318497 0.11177067125814 -0.00749879338911395
-0.047 0.785994468074488 0.115302830800325 -0.00272300836042687
-0.046 0.794420699270241 0.118539346784994 0.00203859584687448
-0.045 0.802713929487541 0.121476930708998 0.00678049443754295
-0.044 0.810871197555029 0.124112932448879 0.0114972040157041
-0.043 0.8188895877949 0.126445338835912 0.0161832883877221
-0.042 0.826766231251084 0.128472771065058 0.0208333643002785
-0.041 0.834498306898319 0.130194480949775 0.0254421071079884
-0.04 0.842083042831592 0.131610346036766 0.030004256364963
-0.039 0.849517717435402 0.132720863596723 0.0345146213348009
-0.038 0.856799660532322 0.133527143509161 0.0389680864135876
-0.037 0.863926254510335 0.134030900061371 0.0433596164605726
-0.036 0.870894935428435 0.134234442683448 0.0476842620312941
-0.035 0.877703194100002 0.134140665643184 0.0519371645080243
-0.034 0.884348577153449 0.133753036726461 0.0561135611225228
-0.033 0.890828688069671 0.133075584930509 0.0602087898661898
-0.032 0.897141188195814 0.132112887199093 0.0642182942828404
-0.031 0.903283797734926 0.130870054230338 0.0681376281394376
-0.03 0.909254296711021 0.129352715389467 0.0719624599702512
-0.029 0.915050525909129 0.127567002760235 0.0756885774900439
-0.028 0.920670387789913 0.125519534370261 0.0793118918720179
-0.027 0.926111847378416 0.123217396626849 0.0828284418864034
-0.026 0.931372933126572 0.120668126001168 0.086234397895704
-0.025 0.936451737749046 0.117879689999856 0.0895260657027724
-0.024 0.94134641903207 0.11486046746428 0.0926998902480359
-0.023 0.946055200614867 0.111619228238718 0.0957524591523473
-0.022 0.950576372743345 0.108165112249707 0.098680506102097
-0.021 0.954908292995686 0.104507608039683 0.101480914073382
-0.02 0.959049386979533 0.10065653079887 0.104150718392193
-0.019 0.962998149000436 0.0966219999400565 0.106687109627751
-0.018 0.966753142701258 0.0924144162615619 0.109087436316286
-0.017 0.970313001672266 0.0880444387442219 0.111349207512745
-0.016 0.973676430031609 0.0835229610286833 0.113470095168052
-0.015 0.976842202975937 0.078861087619664 0.115447936329775
-0.014 0.979809167300899 0.0740701098641124 0.117280735164179
-0.013 0.982576241891293 0.0691614817503836 0.118966664797864
-0.012 0.98514241818064 0.0641467955756523 0.120504068977354
-0.011 0.987506760579977 0.0590377575287868 0.121891463545186
-0.01 0.989668406875674 0.0538461632358252 0.123127537731247
-0.00900000000000001 0.991626568596088 0.0485838733150291 0.124211155258272
-0.00800000000000001 0.993380531346899 0.0432627889882289 0.125141355260623
-0.00700000000000001 0.994929655114972 0.0378948277948258 0.125917353015655
-0.00600000000000001 0.996273374540593 0.0324918994543894 0.126538540487149
-0.005 0.997411199157985 0.0270658819232646 0.1270044866805
-0.004 0.998342713603962 0.0216285976900043 0.127314937809525
-0.003 0.999067577794655 0.0161917903537596 0.127469817274955
-0.002 0.999585527070201 0.0107671015289903 0.127469225454857
-0.001 0.999896372307363 0.00536604811901491 0.12731343930742
0 1 4.16698715856174e-17 0.127002911786739
0.001 0.999896372307363 -0.00531984184401453 0.126538271072401
0.002 0.999585527070201 -0.0105824666955223 0.125920319613888
0.003 0.999067577794655 -0.0157770749490059 0.125150032990967
0.004 0.998342713603962 -0.0208930983902614 0.124228558591447
0.005 0.997411199157985 -0.0259202198736948 0.123157214107863
0.00600000000000001 0.996273374540593 -0.0308483923630251 0.121937485854807
0.00700000000000001 0.994929655114972 -0.0356678573022358 0.120571026908833
0.00800000000000001 0.993380531346899 -0.0403691622850713 0.119059655073024
0.00900000000000001 0.991626568596088 -0.0449431779928841 0.117405350668492
0.01 0.989668406875674 -0.0493811143722066 0.115610254155246
0.011 0.987506760579977 -0.0536745360250292 0.113676663585048
0.012 0.98514241818064 -0.0578153767864262 0.111607031889024
0.013 0.982576241891293 -0.061795953465868 0.109403964002995
0.014 0.979809167300899 -0.0656089787302942 0.107070213833606
0.015 0.976842202975937 -0.0692475731087976 0.104608681068549
0.016 0.973676430031609 -0.0727052761005641 0.102022407834276
0.017 0.970313001672266 -0.0759760563695557 0.0993145752047928
0.018 0.966753142701258 -0.0790543210112691 0.0964884995652441
0.019 0.962998149000436 -0.0819349238787808 0.0935476288341624
0.02 0.959049386979533 -0.0846131729571825 0.090495538548387
0.021 0.954908292995686 -0.0870848367774173 0.0873359278147977
0.022 0.950576372743345 -0.089346149862437 0.0840726151331375
0.023 0.946055200614867 -0.0913938172005248 0.0807095340943371
0.024 0.94134641903207 -0.0932250177425506 0.07725072895886
0.025 0.936451737749046 -0.094837406921842 0.07370035011973
0.026 0.931372933126572 -0.096229118197275 0.0700626494549933
0.027 0.926111847378416 -0.0973987636220885 0.0663419755744972
0.028 0.920670387789913 -0.0983454334428241 0.0625427689659614
0.029 0.915050525909129 -0.0990686947346662 0.058669557045421
0.03 0.909254296711021 -0.0995685890813158 0.0547269491172191
0.031 0.903283797734926 -0.0998456293093641 0.0507196312488085
0.032 0.897141188195814 -0.0999007952889364 0.0466523610657171
0.033 0.890828688069671 -0.0997355288141556 0.0425299624721007
0.034 0.884348577153449 -0.0993517275787138 0.0383573203023928
0.035 0.877703194100002 -0.0987517382635463 0.0341393749096156
0.036 0.870894935428435 -0.0979383487552687 0.0298811166959907
0.037 0.863926254510335 -0.0969147795156563 0.0255875805915399
0.038 0.856799660532322 -0.0956846741240231 0.0212638404864217
0.039 0.849517717435402 -0.0942520890158834 0.0169150036227893
0.04 0.842083042831592 -0.0926214824427513 0.0125462049520028
0.041 0.834498306898319 -0.0907977026793564 0.00816260146305867
0.042 0.826766231251084 -0.0887859755059128 0.00376936648812785
0.043 0.8188895877949 -0.0865918909943854 -0.00062831600887694
0.044 0.810871197555029 -0.084221389628933 -0.00502525715477949
0.045 0.802713929487541 -0.0816807477918907 -0.00941626889471603
0.046 0.794420699270241 -0.0789765626477598 -0.0137961697188596
0.047 0.785994468074488 -0.0761157364587157 -0.0181597903823489
0.048 0.777438241318497 -0.0731054603661211 -0.0225019796124781
0.049 0.768755067402648 -0.0699531976734255 -0.0268176097972202
0.05 0.7599480364274 -0.0666666666666668 -0.0311015826491745
0.051 0.751020278894374 -0.063253823009536 -0.0353488348390517
0.052 0.741974964391199 -0.0597228417506513 -0.0395543435928445
0.053 0.732815300260709 -0.05608209898128 -0.0437131322468622
0.054 0.723544530255093 -0.0523401531822753 -0.0478202757548529
0.055 0.714165933175602 -0.048505726299438 -0.0518709061414852
0.056 0.704682821498429 -0.0445876845868743 -0.0558602178965133
0.057 0.695098539987383 -0.0405950192582123 -0.0597834733040061
0.058 0.685416464293968 -0.0365368269857395 -0.0636360077010927
0.059 0.675639999545519 -0.032422290287656 -0.0674132346607359
0.06 0.665772578922008 -0.0282606578436749 -0.0711106510931327
0.061 0.655817662222176 -0.0240612247791787 -0.0747238422604139
0.062 0.645778734419629 -0.0198333129580149 -0.0782484866994001
0.063 0.635659304209543 -0.015586251323831 -0.0816803610472727
0.064 0.625462902546639 -0.0113293563295757 -0.0850153447651029
0.065 0.61519308117508 -0.00707191249444095 -0.0882494247542914
0.066 0.604853411150952 -0.00282315312710052 -0.0913786998610763
0.067 0.594447481357982 0.00140775874640249 -0.0943993852643747
0.068 0.583978897017179 0.00561174921234181 -0.0973078167423466
0.069 0.573451278191044 0.00977985201943527 -0.100100454813182
0.07 0.562868258283028 0.0139032268130015 -0.102773888745749
0.071 0.552233482532923 0.0179731770175227 -0.10532484043585
0.072 0.54155060650883 0.0219811673328458 -0.107750168143997
0.073 0.530823294596407 0.0259188408101743 -0.110046870090724
0.074 0.520055218486058 0.0297780354749952 -0.112212087905621
0.075 0.509250055658738 0.0335508004651277 -0.114243109926403
0.076 0.49841148787106 0.0372294116531915 -0.116137374344487
0.077 0.48754319964037 0.0408063867239551 -0.117892472193699
0.078 0.476648876730471 0.0442744996782456 -0.119506150178891
0.079 0.465732204638669 0.0476267947363726 -0.120976313341409
0.08 0.454796867084816 0.0508565996153392 -0.122301027558508
0.081 0.443846544503027 0.0539575381554807 -0.123478521873996
0.082 0.432884912536726 0.0569235422735849 -0.124507190657523
0.083 0.421915640537716 0.059748863220995 -0.125385595590144
0.084 0.410942390069914 0.0624280821266931 -0.126112467473926
0.085 0.399968813418429 0.0649561198068817 -0.126686707863558
0.086 0.388998552104649 0.0673282458241366 -0.127107390518106
0.087 0.378035235407979 0.0695400867807955 -0.127373762671223
0.088 0.367082478894896 0.0715876338328486 -0.127485246118316
0.089 0.356143882955973 0.0734672494122343 -0.127441438119347
0.09 0.345223031351512 0.0751756731470918 -0.127242112116141
0.091 0.334323489766431 0.0767100269711889 -0.126887218263248
0.092 0.323448804375048 0.0780678194154202 -0.126376883771601
0.093 0.312602500416387 0.0792469490759557 -0.125711413064397
0.094 0.301788080780633 0.0802457072553141 -0.124891287744822
0.095 0.291009024607368 0.0810627797743247 -0.12391716637541
0.096 0.280268785896196 0.0816972479546359 -0.122789884069055
0.097 0.269570792130363 0.0821485887731111 -0.121510451891837
0.098 0.258918442913986 0.082416674191135 -0.120080056078055
0.099 0.248315108623482 0.0825017696635153 -0.118500057058016
0.1 0.237764129073789 0.0824045318333193 -0.116771988299342
0.101 0.22726881219995 0.0821260054206161 -0.114897554962731
0.102 0.216832432754661 0.0816676193147064 -0.112878632373299
0.103 0.206458231022322 0.0810311818810111 -0.110717264308826
0.104 0.196149411550166 0.0802188754953461 -0.108415661106391
0.105 0.185909141897015 0.0792332503198423 -0.105976197589098
0.106 0.175740551400205 0.0780772173362617 -0.10340141081474
0.107 0.165646729961208 0.0767540406539217 -0.100693997648465
0.108 0.155630726850488 0.0752673291108557 -0.0978568121616633
0.109 0.145695549532087 0.0736210271882175 -0.0948928628594712
0.11 0.135844162508477 0.071819405259266 -0.0918053097394845
0.111 0.126079486186132 0.0698670491955544 -0.0885974611844172
0.112 0.116404395762354 0.0677688493541804 -0.0852727706916312
0.113 0.106821720133789 0.0655299889711379 -0.0818348334426232
0.114 0.0973342408271168 0.063155931986939 -0.0782873827157149
0.115 0.0879446909523781 0.0606524103317459 -0.0746342861453624
0.116 0.0786557541793582 0.0580254106982681 -0.0708795418316495
0.117 0.0694700637374848 0.0552811608316316 -0.0670272743036882
0.118 0.0603902014396471 0.0524261153663175 -0.0630817303408037
0.119 0.0514186967303544 0.0494669412410967 -0.0590472746555192
0.12 0.0425580257586284 0.0464105027236497 -0.0549283854425081
0.121 0.0338106104760192 0.0432638460772524 -0.0507296497978166
0.122 0.0251788177601209 0.0400341839025428 -0.0464557590127933
0.123 0.0166649585639461 0.0367288791879364 -0.0421115037472977
0.124 0.00827128709151635 0.0333554291027547 -0.0377017690868809
0.125 4.00019538205083e-17 0.0299214485675395 -0.0332315294887596
0.126 -0.00814676437126911 0.0264346536363866 -0.0287058436215144
0.127 -0.0161669267445855 0.022902844726395 -0.0241298491035682
0.128 -0.024058467620174 0.0193338897295412 -0.0195087571455905
0.129 -0.0318194279647125 0.0157357070424143 -0.0148478471020971
0.13 -0.0394479098718043 0.0121162485493083 -0.0101524609375946
0.131 -0.0469420771941343 0.00848348259415423 -0.00542799761272163
0.132 -0.0543001561470656 0.00484537697668776 -0.0006799073959261
0.133 -0.0615204358834391 0.00120988200809429 0.0040863138937062
0.134 -0.0686012690393571 -0.00241508633886044 0.00886513070677326
0.135 -0.0755410722507435 -0.00602166315050098 0.0136509736412636
0.136 -0.0823383266404847 -0.00960205112937349 0.0184382453718136
0.137 -0.0889915782759772 -0.0131485369539326 0.0232213266246237
0.138 -0.0954994385969093 -0.0166535074073866 0.0279945821920889
0.139 -0.10186058481313 -0.0201094652428766 0.032752366981144
0.14 -0.108073760272468 -0.0235090447528013 0.0374890320892917
0.141 -0.114137774798367 -0.0268450270108054 0.0421989309022309
0.142 -0.120051504997248 -0.0301103547557089 0.046876425206988
0.143 -0.12581389453548 -0.0332981468874844 0.0515158913144166
0.144 -0.131423954385891 -0.0364017125462698 0.0561117261849139
0.145 -0.136880763043756 -0.0394145647463505 0.0606583535511977
0.146 -0.142183466712195 -0.0423304335380305 0.0651502300319677
0.147 -0.147331279456954 -0.045143278671375 0.0695818512302861
0.148 -0.152323483330539 -0.0478473017368913 0.0739477578105089
0.149 -0.157159428465704 -0.050436957759373 0.0782425415476152
0.15 -0.161838533138271 -0.0529069662223228 0.0824608513427967
0.151 -0.166360283799338 -0.0552523215015972 0.0865973991991931
0.152 -0.170724235076869 -0.0574683026882104 0.0906469661516889
0.153 -0.174930009746743 -0.0595504827815295 0.0946044081447225
0.154 -0.17897729867331 -0.0614947372354588 0.0984646618520975
0.155 -0.182865860719522 -0.0632972518415831 0.102222750432833
0.156 -0.186595522626749 -0.0649545299346591 0.105873789217148
0.157 -0.190166178864358 -0.0664633989072741 0.109412991316724
0.158 -0.193577791449195 -0.0678210160219603 0.112835673153464
0.159 -0.196830389735086 -0.0690248735105321 0.116137259901027
0.16 -0.199924070172505 -0.0700728029519114 0.119313290833505
0.161 -0.202858996038577 -0.0709629789212254 0.122359424575672
0.162 -0.20563539713757 -0.0716939219044803 0.125271444249346
0.163 -0.208253569472081 -0.0722645004746556 0.128045262510468
0.164 -0.210713874885104 -0.0726739327265928 0.130676926471637
0.165 -0.213016740673193 -0.0729217869696035 0.133162622504892
0.166 -0.215162659170954 -0.073007981678251 0.135498680919702
0.167 -0.217152187307089 -0.0729327847033027 0.137681580511175
0.168 -0.218985946132268 -0.0726968117463718 0.139707952973667
0.169 -0.220664620319069 -0.0723010241032875 0.141574587175059
0.17 -0.222188957634279 -0.0717467256827344 0.143278433287125
0.171 -0.223559768383841 -0.0710355593081887 0.144816606767514
0.172 -0.224777924830753 -0.0701695023126447 0.146186392189044
0.173 -0.225844360586231 -0.0691508614370711 0.147385246912115
0.174 -0.226760069974456 -0.0679822670449528 0.148410804596208
0.175 -0.227526107371268 -0.0666666666666667 0.149260878546588
0.176 -0.228143586517121 -0.0652073178887967 0.149933464892474
0.177 -0.228613679804704 -0.0636077806048199 0.150426745593099
0.178 -0.228937617541558 -0.0618719086448843 0.150739091268251
0.179 -0.229116687188118 -0.0600038408036474 0.150869063850047
0.18 -0.229152232571533 -0.0580079912863548 0.150815419052835
0.181 -0.229045653075711 -0.0558890395944985 0.150577108658348
0.182 -0.228798402807976 -0.0536519198735201 0.150153282613341
0.183 -0.228411989742784 -0.0513018097460814 0.149543290937161
0.184 -0.227887974842927 -0.0488441186554579 0.148746685436876
0.185 -0.227227971158675 -0.0462844757445677 0.147763221227747
0.186 -0.226433642905322 -0.0436287172970613 0.146592858057044
0.187 -0.225506704519592 -0.040882873767761 0.145235761429362
0.188 -0.224448919695388 -0.0380531564305249 0.143692303531813
0.189 -0.223262100399372 -0.0351459436723636 0.141963063957623
0.19 -0.221948105866872 -0.0321677669632997 0.140048830226907
0.191 -0.22050884157861 -0.0291252965320947 0.137950598103521
0.192 -0.218946258218777 -0.0260253267785007 0.135669571707152
0.193 -0.217262350614965 -0.0228747614532017 0.133207163419964
0.194 -0.215459156660492 -0.0196805986370204 0.130564993587309
0.195 -0.213538756219647 -0.0164499155513273 0.127744890012253
0.196 -0.211503270016404 -0.0131898532318856 0.124748887243803
0.197 -0.20935485850716 -0.0099076010985796 0.121579225658991
0.198 -0.207095720738042 -0.00661038145364258 0.118238350339088
0.199 -0.204728093187354 -0.00330543394107781 0.11472890974051
0.2 -0.202254248593737 -5.150679389351e-17 0.111053754161089
0.201 -0.19967649477061 0.00329869265543053 0.10721593400265
0.202 -0.196997173407482 0.00658344549691825 0.103218697830987
0.203 -0.194218658858712 0.0098471045514016 0.0990654902345526
0.204 -0.191343356920323 0.013082575646751 0.0947599494833599
0.205 -0.188373703595452 0.0162828395019649 0.0903059049897929
0.206 -0.185312163849048 0.0194409666304265 0.0857073745732167
0.207 -0.182161230352425 0.0225501320252101 0.0809685615304685
0.208 -0.17892342221827 0.0256036295959469 0.0760938515145013
0.209 -0.17560128372673 0.0285948863273142 0.0710878092236385
0.21 -0.172197383043186 0.031517476129851 0.0659551749040857
0.211 -0.168714310928349 0.0343651333544852 0.0607008606685309
0.212 -0.165154679441281 0.0371317659429055 0.0553299466338393
0.213 -0.161521120635983 0.0398114681867192 0.049847676881038
0.214 -0.157816285252169 0.0423985330691809 0.0442594552409507
0.215 -0.15404284140086 0.0448874641642082 0.0385708409090241
0.216 -0.150203473245427 0.047272987068341 0.0327875438930526
0.217 -0.146300879678712 0.0495500603423291 0.0269154202976757
0.218 -0.142337772996878 0.0517138859400763 0.0209604674496878
0.219 -0.138316877570589 0.0537599191037825 0.0149288188683574
0.22 -0.134240928514194 0.0556838777052623 0.00882673908510707
0.221 -0.130112670353517 0.0574817510146025 0.00266061831706085
0.222 -0.125934855692908 0.0591498078785516 -0.0035630330008865
0.223 -0.12171024388218 0.0606846042922762 -0.00983758982068657
0.224 -0.117441599684064 0.0620829903494228 -0.0161563182174979
0.225 -0.113131691942825 0.0633421165567278 -0.0225123812527275
0.226 -0.108783292254653 0.0644594395007768 -0.0288988449585448
0.227 -0.104399173640472 0.0654327268558708 -0.0353086844385489
0.228 -0.0999821092217876 0.066260061723357 -0.0417347900791359
0.229 -0.0955348709001969 0.0669398462941832 -0.0481699738660092
0.23 -0.091060228041187 0.0674708048278629 -0.0546069758001557
0.231 -0.0865609461628361 0.0678519859424727 -0.0610384704075142
0.232 -0.0820397856300371 0.0680827642117487 -0.0674570733364527
0.233 -0.0774995003548529 0.0681628410668019 -0.0738553480370866
0.234 -0.0729428365036145 0.0680922450014278 -0.0802258125163726
0.235 -0.068372531211363 0.0678713310814404 -0.086560946162836
0.236 -0.0637913113042398 0.0675007797599179 -0.0928531966347051
0.237 -0.0592018920304163 0.0669815950016888 -0.0990949868051624
0.238 -0.0546069758001559 0.0663151017218358 -0.105278721758345
0.239 -0.050009250935593 0.0655029425444143 -0.111396795829677
0.24 -0.0454113904308074 0.064547073889003 -0.117441599684064
0.241 -0.0408160507227713 0.0634497613940965 -0.123405527425405
0.242 -0.0362258704737329 0.0622135746877285 -0.129280983730885
0.243 -0.0316434693656006 0.0608413815170675 -0.135060391003419
0.244 -0.0270714469068823 0.0593363412500543 -0.140736196535633
0.245 -0.0225123812527276 0.0577018977634523 -0.146300879678712
0.246 -0.0179688280386158 0.0559417717329463 -0.15174695900946
0.247 -0.0134433192282199 0.0540599523421656 -0.157066999488862
0.248 -0.0089383619759768 0.0520606884287026 -0.162253619605484
0.249 -0.0044564375048788 0.0499484790863588 -0.167299498497001
0.25 -4.32978028117747e-17 0.0477280637439726 -0.172197383043186
0.251 0.00442852448174389 0.0454044117422538 -0.176940094923686
0.252 0.00882673908510692 0.0429827114310893 -0.181520537633943
0.253 0.0131922772128103 0.0404683588107568 -0.185931703452626
0.254 0.0175228035641526 0.0378669457414305 -0.190166680354007
0.255 0.0218160151554627 0.0351842477462318 -0.194218658858712
0.256 0.0260696423219421 0.0324262114339194 -0.198080938816354
0.257 0.0302814497004474 0.0295989415680827 -0.201746936113586
0.258 0.0344492371927756 0.0267086878104162 -0.205210189301191
0.259 0.038570840909024 0.0237618311663287 -0.208464366133859
0.26 0.0426441340906104 0.020764870161721 -0.211503270016404
0.261 0.0466670280125431 0.0177244067803296 -0.214320846350215
0.262 0.0506374728645476 0.0146471321914944 -0.216911188773855
0.263 0.054553458610663 0.0115398122986434 -0.219268545291771
0.264 0.0584130158269343 0.00840927313912527 -0.221387324285187
0.265 0.0622142165168374 0.00526238616632667 -0.223262100399372
0.266 0.065955174904086 0.00210605344522819 -0.224887620301525
0.267 0.0696340482024775 -0.00105280720728741 -0.226258808303687
0.268 0.0732490373624526 -0.00420727710595039 -0.227370771845172
0.269 0.0767983877940484 -0.0073504515730096 -0.228218806829127
0.27 0.0802803900659422 -0.0104754547751061 -0.228798402807976
0.271 0.0836933805802926 -0.0135754544898123 -0.229105248012616
0.272 0.0870357422230963 -0.0166436767706806 -0.229135234220373
0.273 0.090305904989793 -0.0196734204798916 -0.228884461456878
0.274 0.0935023465858626 -0.0226580716578704 -0.228349242527138
0.275 0.0966235930021696 -0.0255911176996033 -0.227526107371268
0.276 0.0996682190648269 -0.0284661613078111 -0.226411807240456
0.277 0.102634848959357 -0.0312769341935999 -0.225003318688943
0.278 0.10552215672895 -0.0340173104957751 -0.223297847377907
0.279 0.108328866746621 -0.0366813198905838 -0.221292831687355
0.28 0.111053754161089 -0.0392631603643282 -0.218985946132268
0.281 0.113695645316221 -0.0417572106219955 -0.216375104579424
0.282 0.116253418143868 -0.0441580421058354 -0.2134584632615
0.283 0.118726002529968 -0.046460430598631 -0.210234423585249
0.284 0.121112380653793 -0.0486593673872947 -0.206701634730704
0.285 0.123411587300211 -0.0507500699633502 -0.202858996038577
0.286 0.125622710144876 -0.0527279922378313 -0.198705659183184
0.287 0.127744890012253 -0.0545888342491628 -0.194241030128442
0.288 0.129777321106408 -0.0563285513436467 -0.189464770864672
0.289 0.131719251214506 -0.0579433628092965 -0.184376800924113
0.29 0.133569981882961 -0.0594297599449031 -0.17897729867331
0.291 0.135328868566215 -0.0607845135474108 -0.17326670238067
0.292 0.136995320748124 -0.0620046808018996 -0.167245711057743
0.293 0.138568802035939 -0.0630876115597261 -0.160915285072941
0.294 0.140048830226907 -0.0640309539916607 -0.154276646536663
0.295 0.141434977347484 -0.0648326596041678 -0.147331279456954
0.296 0.142726869665227 -0.0654909876083154 -0.140080929665055
0.297 0.143924187673388 -0.0660045086321545 -0.132527604510432
0.298 0.145026666048284 -0.0663721077687891 -0.124673572325035
0.299 0.146034093579516 -0.0665929869537463 -0.11652136165678
0.3 0.146946313073118 -0.0666666666666667 -0.108073760272468
0.301 0.147763221227747 -0.0665929869537463 -0.0993338139305108
0.302 0.148484768484017 -0.0663721077687891 -0.0903048249241233
0.303 0.149110958847117 -0.0660045086321545 -0.080990350395772
0.304 0.149641849682841 -0.0654909876083154 -0.0713942004239398
0.305 0.150077551487193 -0.0648326596041678 -0.0615204358834392
0.306 0.150418227629718 -0.0640309539916607 -0.0513733660807317
0.307 0.150664094070764 -0.0630876115597261 -0.0409575461659098
0.308 0.150815419052835 -0.0620046808018996 -0.0302777743232056
0.309 0.15087252276626 -0.0607845135474109 -0.0193390887420958
0.31 0.150835776989389 -0.0594297599449031 -0.00814676437126925
0.311 0.150705604703543 -0.0579433628092965 0.00329369054206863
0.312 0.150482479682952 -0.0563285513436466 0.0149765381248914
0.313 0.150166926059952 -0.0545888342491627 0.0268958147601788
0.314 0.149759517865684 -0.0527279922378314 0.0390453351748213
0.315 0.149260878546588 -0.0507500699633502 0.0514186967303542
0.316 0.148671680456969 -0.0486593673872946 0.0640092839130821
0.317 0.147992644327937 -0.0464604305986309 0.0768102730199776
0.318 0.147224538713044 -0.0441580421058355 0.0898146370365464
0.319 0.146368179410913 -0.0417572106219954 0.103015150702683
0.32 0.145424428865219 -0.0392631603643281 0.116404395762354
0.321 0.144394195542355 -0.0366813198905837 0.129974766392789
0.322 0.143278433287125 -0.034017310495775 0.143718474808676
0.323 0.142078140656853 -0.0312769341935998 0.157627557036707
0.324 0.140794360234263 -0.0284661613078112 0.171693878855657
0.325 0.139428177919524 -0.0255911176996036 0.185909141897014
0.326 0.137980722201847 -0.0226580716578703 0.200264889901052
0.327 0.136453163411057 -0.0196734204798917 0.214752515123049
0.328 0.13484671294952 -0.0166436767706804 0.229363264884273
0.329 0.133162622504892 -0.0135754544898124 0.244088248262155
0.33 0.131402183244079 -0.010475454775106 0.258918442913984
0.331 0.129566724988879 -0.00735045157300996 0.273844702028323
0.332 0.127657615373739 -0.00420727710595027 0.28885776139819
0.333 0.125676258986098 -0.00105280720728777 0.30394824661
0.334 0.123624096489764 0.00210605344522807 0.319106680342064
0.335 0.121502603731817 0.00526238616632655 0.33432348976643
0.336 0.119313290833505 0.00840927313912514 0.349589014047671
0.337 0.117057701265631 0.0115398122986431 0.364893511932188
0.338 0.114737410908922 0.0146471321914946 0.380227169421464
0.339 0.112354027099883 0.0177244067803293 0.395580107522673
0.34 0.109909187662649 0.0207648701617211 0.410942390069913
0.341 0.10740455992734 0.0237618311663284 0.426304031609313
0.342 0.104841839735457 0.0267086878104161 0.441655005341175
0.343 0.102222750432833 0.0295989415680824 0.456985251112251
0.344 0.0995490418506747 0.0324262114339195 0.47228468345122
0.345 0.0968224892752377 0.0351842477462317 0.48754319964037
0.346 0.0940448924066761 0.0378669457414306 0.502750687816461
0.347 0.0912180743076125 0.0404683588107567 0.51789703509371
0.348 0.0883438803419832 0.0429827114310894 0.532972135701799
0.349 0.0854241771047156 0.0454044117422535 0.547965899131823
0.35 0.0824608513427969 0.0477280637439727 0.562868258283028
0.351 0.0794558088682994 0.0499484790863586 0.577669177603245
0.352 0.0764109734639302 0.0520606884287025 0.592358661215871
0.353 0.0733282857816744 0.0540599523421654 0.60692676102628
0.354 0.0702097022351083 0.0559417717329462 0.621363584800571
0.355 0.0670571938859559 0.0577018977634522 0.635659304209542
0.356 0.0638727453254666 0.0593363412500543 0.649804162830855
0.357 0.0606583535511977 0.0608413815170673 0.663788484102328
0.358 0.0574160268397787 0.0622135746877285 0.677602679219398
0.359 0.0541477836162445 0.0634497613940964 0.691237254969778
0.36 0.0508556513205189 0.064547073889003 0.704682821498429
0.361 0.0475416652716346 0.0655029425444142 0.717930099996005
0.362 0.0442078675302748 0.0663151017218357 0.730969930303995
0.363 0.0408563057602203 0.0669815950016888 0.743793278429855
0.364 0.0374890320892917 0.0675007797599179 0.756391243965505
0.365 0.0341081019703654 0.0678713310814404 0.768755067402648
0.366 0.0307155730430535 0.0680922450014278 0.780876137338444
0.367 0.0273135039966266 0.068162841066802 0.792745997565177
0.368 0.0239039534347643 0.0680827642117487 0.804356354037658
0.369 0.0204889787427121 0.0678519859424728 0.815699081712194
0.37 0.0170706349574234 0.0674708048278629 0.826766231251084
0.371 0.0136509736412639 0.0669398462941833 0.837550035586703
0.372 0.0102320417598502 0.0662600617233571 0.848042916339376
0.373 0.00681588056459818 0.0654327268558709 0.858237490083342
0.374 0.00340452448054275 0.0644594395007768 0.868126574455287
0.375 4.97080553816303e-17 0.0633421165567279 0.877703194100001
0.376 -0.0033956754173701 0.0620829903494227 0.886960586447923
0.377 -0.00678049443754282 0.0606846042922764 0.895892207319426
0.378 -0.0101524609375946 0.0591498078785515 0.904491736350894
0.379 -0.013509591083109 0.0574817510146027 0.912753082237769
0.38 -0.0168499143969757 0.0556838777052624 0.920670387789912
0.381 -0.0201714748190474 0.0537599191037828 0.928238034794807
0.382 -0.0234723317561141 0.0517138859400762 0.93545064868428
0.383 -0.0267505611216723 0.0495500603423292 0.942303103000595
0.384 -0.0300042563649626 0.0472729870683409 0.948790523657965
0.385 -0.0332315294887596 0.0448874641642085 0.954908292995686
0.386 -0.0364305120554023 0.0423985330691808 0.9606520536193
0.387 -0.0395993561805632 0.0398114681867195 0.966017712026379
0.388 -0.0427362355142552 0.0371317659429054 0.971001442013692
0.389 -0.0458393462085881 0.0343651333544853 0.975599687862755
0.39 -0.0489069078717915 0.0315174761298511 0.979809167300899
0.391 -0.0519371645080242 0.0285948863273143 0.983626874235258
0.392 -0.0549283854425081 0.0256036295959468 0.987050081257219
0.393 -0.0578788662315209 0.0225501320252102 0.99007634191513
0.394 -0.0607869295567983 0.0194409666304262 0.992703492753225
0.395 -0.0636509261039007 0.016282839501965 0.994929655114972
0.396 -0.0664692354241089 0.0130825756467507 0.996753236709222
0.397 -0.0692402667794239 0.00984710455140173 0.998172932937789
0.398 -0.0719624599702511 0.00658344549691813 0.999187727983251
0.399 -0.0746342861453624 0.00329869265543066 0.999796895656033
0.4 -0.0772542485937368 -1.71776090945954e-16 1
0.401 -0.0798208835178891 -0.00330543394107768 0.999796895656033
0.402 -0.0823327607883092 -0.00661038145364295 0.999187727983251
0.403 -0.0847884846786408 -0.00990760109857948 0.998172932937789
0.404 -0.0871866945812412 -0.013189853231886 0.996753236709222
0.405 -0.0895260657027723 -0.0164499155513271 0.994929655114972
0.406 -0.0918053097394846 -0.0196805986370208 0.992703492753225
0.407 -0.0940231755318665 -0.0228747614532016 0.99007634191513
0.408 -0.0961784496983412 -0.0260253267785006 0.987050081257219
0.409 -0.0982699572477062 -0.0291252965320946 0.983626874235258
0.41 -0.100296562170018 -0.0321677669632998 0.979809167300899
0.411 -0.102257168005643 -0.0351459436723635 0.975599687862755
0.412 -0.104150718392193 -0.0380531564305252 0.971001442013692
0.413 -0.105976197589098 -0.0408828737677609 0.966017712026379
0.414 -0.107732630979555 -0.0436287172970612 0.9606520536193
0.415 -0.109419085549617 -0.0462844757445676 0.954908292995686
0.416 -0.111034670344211 -0.0488441186554578 0.948790523657965
0.417 -0.112578536899842 -0.0513018097460813 0.942303103000595
0.418 -0.114049879653818 -0.05365191987352 0.93545064868428
0.419 -0.115447936329775 -0.0558890395944985 0.928238034794808
0.42 -0.116771988299342 -0.0580079912863547 0.920670387789913
0.421 -0.11802136091978 -0.0600038408036473 0.91275308223777
0.422 -0.119195423847434 -0.0618719086448843 0.904491736350895
0.423 -0.120293591326873 -0.0636077806048198 0.895892207319426
0.424 -0.12131532245557 -0.0652073178887967 0.886960586447923
0.425 -0.12226012142403 -0.0666666666666666 0.877703194100002
0.426 -0.123127537731247 -0.0679822670449528 0.868126574455288
0.427 -0.12391716637541 -0.069150861437071 0.858237490083343
0.428 -0.124628648019779 -0.0701695023126447 0.848042916339376
0.429 -0.125261669133661 -0.0710355593081887 0.837550035586704
0.43 -0.125815962108449 -0.0717467256827343 0.826766231251085
0.431 -0.126291305348676 -0.0723010241032875 0.815699081712195
0.432 -0.126687523338054 -0.0726968117463718 0.804356354037658
0.433 -0.1270044866805 -0.0729327847033027 0.792745997565177
0.434 -0.127242112116141 -0.073007981678251 0.780876137338444
0.435 -0.127400362512308 -0.0729217869696035 0.768755067402649
0.436 -0.127479246829551 -0.0726739327265929 0.756391243965505
0.437 -0.127478820062714 -0.0722645004746556 0.743793278429855
0.438 -0.12739918315712 -0.0716939219044804 0.730969930303996
0.439 -0.127240482899927 -0.0709629789212254 0.717930099996006
0.44 -0.127002911786739 -0.0700728029519114 0.70468282149843
0.441 -0.126686707863558 -0.0690248735105322 0.691237254969779
0.442 -0.126292154544178 -0.0678210160219603 0.677602679219399
0.443 -0.125819580403144 -0.0664633989072742 0.663788484102329
0.444 -0.12526935894439 -0.0649545299346593 0.649804162830856
0.445 -0.124641908345709 -0.0632972518415832 0.635659304209543
0.446 -0.1239376911792 -0.0614947372354589 0.621363584800571
0.447 -0.123157214107863 -0.0595504827815296 0.606926761026281
0.448 -0.122301027558508 -0.0574683026882106 0.592358661215872
0.449 -0.121369725371179 -0.0552523215015971 0.577669177603246
0.45 -0.120363944425284 -0.0529069662223229 0.562868258283028
0.451 -0.119284364242656 -0.0504369577593729 0.547965899131823
0.452 -0.118131706567753 -0.0478473017368912 0.5329721357018
0.453 -0.116906734925247 -0.0451432786713751 0.51789703509371
0.454 -0.115610254155246 -0.0423304335380304 0.502750687816462
0.455 -0.114243109926403 -0.0394145647463504 0.487543199640371
0.456 -0.112806188227191 -0.0364017125462697 0.472284683451221
0.457 -0.111300414835617 -0.0332981468874845 0.456985251112252
0.458 -0.109726754767677 -0.0301103547557088 0.441655005341176
0.459 -0.108086211704846 -0.0268450270108056 0.426304031609313
0.46 -0.106379827400922 -0.0235090447528009 0.410942390069913
0.461 -0.104608681068549 -0.0201094652428764 0.395580107522674
0.462 -0.102773888745749 -0.0166535074073863 0.380227169421465
0.463 -0.100876602642823 -0.0131485369539324 0.364893511932189
0.464 -0.0989180104699485 -0.00960205112937349 0.349589014047673
0.465 -0.0968993347458675 -0.00602166315050085 0.334323489766431
0.466 -0.0948218320880233 -0.00241508633886071 0.319106680342065
0.467 -0.0926867924845323 0.00120988200809443 0.303948246610001
0.468 -0.0904955385483874 0.00484537697668707 0.288857761398192
0.469 -0.0882494247542916 0.00848348259415464 0.273844702028324
0.47 -0.0859498366585363 0.0121162485493079 0.258918442913986
0.471 -0.0835981901023417 0.0157357070424146 0.244088248262157
0.472 -0.0811959303990873 0.0193338897295408 0.229363264884275
0.473 -0.0787445315058705 0.022902844726395 0.214752515123051
0.474 -0.0762454951798364 0.0264346536363862 0.200264889901053
0.475 -0.0737003501197299 0.0299214485675392 0.185909141897015
0.476 -0.0711106510931329 0.0333554291027543 0.171693878855657
0.477 -0.0684779780498486 0.0367288791879363 0.157627557036708
0.478 -0.0658039352219108 0.0400341839025426 0.143718474808677
0.479 -0.0630901502106974 0.0432638460772525 0.12997476639279
0.48 -0.0603382730616343 0.0464105027236495 0.116404395762355
0.481 -0.057549975326984 0.0494669412410971 0.103015150702684
0.482 -0.0547269491172193 0.0524261153663175 0.0898146370365474
0.483 -0.0518709061414852 0.0552811608316317 0.0768102730199784
0.484 -0.0489835767376625 0.0580254106982679 0.0640092839130827
0.485 -0.046066708892546 0.0606524103317458 0.051418696730355
0.486 -0.0431220672526622 0.0631559319869387 0.0390453351748219
0.487 -0.0401514321262493 0.0655299889711382 0.0268958147601795
0.488 -0.03715659847693 0.06776884935418 0.014976538124892
0.489 -0.0341393749096158 0.0698670491955545 0.00329369054206951
0.49 -0.0311015826491745 0.0718194052592659 -0.00814676437126868
0.491 -0.0280450545124095 0.0736210271882175 -0.0193390887420952
0.492 -0.0249716338738918 0.0752673291108556 -0.0302777743232051
0.493 -0.0218831736261971 0.0767540406539216 -0.0409575461659093
0.494 -0.0187815351350961 0.0780772173362615 -0.0513733660807312
0.495 -0.0156685871902555 0.0792332503198423 -0.0615204358834387
0.496 -0.0125462049520031 0.0802188754953461 -0.0713942004239392
0.497 -0.00941626889471625 0.0810311818810111 -0.0809903503957715
0.498 -0.00628066374739657 0.0816676193147064 -0.0903048249241229
0.499 -0.00314127743198731 0.0821260054206161 -0.0993338139305104
0.5 -6.12323399573677e-17 0.0824045318333193 -0.108073760272467


==> Data/ExportedScan.txt <==
-5.000000000000000000e-01 1.032524415808115381e-01
-4.687500000000000000e-01 2.390605546932496051e-01
-4.375000000000000000e-01 5.900298602623646471e-02
-4.062500000000000000e-01 2.062175755891931805e-01
-3.750000000000000000e-01 6.608377891496779177e-02
-3.437500000000000000e-01 3.527594562792282784e-02
-3.125000000000000000e-01 2.071057819130974753e-01
-2.812500000000000000e-01 1.271773244432242156e-01
-2.500000000000000000e-01 1.117168140015073613e-01
-2.187500000000000000e-01 7.387020513247943843e-02
-1.875000000000000000e-01 4.560395788172151577e-02
-1.562500000000000000e-01 3.569591538661116836e-02
-1.250000000000000000e-01 7.353046745563285302e-02
-9.375000000000000000e-02 1.543865487976478212e-01
-6.250000000000000000e-02 1.995725051556286045e-01
-3.125000000000000000e-02 5.398177887952116533e-02
0.000000000000000000e+00 3.321184327911372858e-01
3.125000000000000000e-02 3.038616429583604894e-01
6.250000000000000000e-02 3.010665277527653783e-01
9.375000000000000000e-02 3.096389200782340700e-01
1.250000000000000000e-01 2.939454521120267727e-01
1.562500000000000000e-01 2.107697916072518218e+00
1.875000000000000000e-01 1.396686891444557332e+01
2.187500000000000000e-01 1.161551108704041191e+01
2.500000000000000000e-01 9.721334645588778356e-01
2.812500000000000000e-01 8.087224637006548145e-01
3.125000000000000000e-01 2.511934929623880763e-01
3.437500000000000000e-01 2.741677962829729420e-01
3.750000000000000000e-01 1.847353468647740249e-01
4.062500000000000000e-01 1.373637618731361199e-01
4.375000000000000000e-01 1.015431441763827713e-01
4.687500000000000000e-01 1.497684759935922205e-01


==> Data/ExportedTargetCubic.txt <==
1.983253816640622724e-01 1.522728742714039996e+01


==> Data/ExportedTargetFFT.txt <==
1.997254146081669790e-01 1.587459140769376020e+01


==> Data/ExportedTargetReduced.txt <==
1.888080707918742274e-01 1.397642599316240819e+01


==> Data/ExportedTargetTrue.txt <==
2.000000000000000111e-01 1.600000000000000000e+01


==> Data/NAF_Angle_Example.txt <==
-0.5000 -90.0000
-0.3750 -48.5904
-0.2500 -30.0000
-0.1250 -14.4775
0       0
0.1250 14.4775
0.2500 30.0000
0.3750 48.5904

==> Data/NAF_CRLB_ANTENNAS_128.txt <==
15.0 0.00151389
12.5 0.00113526
10.0 0.000851322
7.5 0.000638402
5.0 0.000478734
2.5 0.000359
0.0 0.000269212
-2.5 0.00020188
-5.0 0.000151389
-7.5 0.000113526
-10.0 8.51322e-05
-12.5 6.38402e-05
-15.0 4.78734e-05
-17.5 3.59e-05
-20.0 2.69212e-05
-22.5 2.0188e-05
-25.0 1.51389e-05
-27.5 1.13526e-05
-30.0 8.51322e-06
-32.5 6.38402e-06
-35.0 4.78734e-06
-37.5 3.59e-06
-40.0 2.69212e-06
-42.5 2.0188e-06
-45.0 1.51389e-06
-47.5 1.13526e-06
-50.0 8.51322e-07
-52.5 6.38402e-07
-55.0 4.78734e-07
-57.5 3.59e-07
-60.0 2.69212e-07


==> Data/NAF_CRLB_ANTENNAS_16.txt <==
15.0 0.0343215
12.5 0.0257375
10.0 0.0193004
7.5 0.0144732
5.0 0.0108534
2.5 0.0081389
0.0 0.00610331
-2.5 0.00457684
-5.0 0.00343215
-7.5 0.00257375
-10.0 0.00193004
-12.5 0.00144732
-15.0 0.00108534
-17.5 0.00081389
-20.0 0.000610331
-22.5 0.000457684
-25.0 0.000343215
-27.5 0.000257375
-30.0 0.000193004
-32.5 0.000144732
-35.0 0.000108534
-37.5 8.1389e-05
-40.0 6.10331e-05
-42.5 4.57684e-05
-45.0 3.43215e-05
-47.5 2.57375e-05
-50.0 1.93004e-05
-52.5 1.44732e-05
-55.0 1.08534e-05
-57.5 8.1389e-06
-60.0 6.10331e-06


==> Data/NAF_CRLB_ANTENNAS_4.txt <==
5.0	0.0894994
2.5	0.0671151
0.0	0.0503292
-2.5	0.0377416
-5.0	0.0283022
-7.5	0.0212237
-10.0	0.0159155
-12.5	0.0119349
-15.0	0.00894994
-17.5	0.00671151
-20.0	0.00503292
-22.5	0.00377416
-25.0	0.00283022
-27.5	0.00212237
-30.0	0.00159155


==> Data/NAF_CRLB_ANTENNAS_64.txt <==
5.0	0.00135419
2.5	0.0010155
0.0	0.000761516
-2.5	0.000571056
-5.0	0.000428232
-7.5	0.000321128
-10.0	0.000240812
-12.5	0.000180584
-15.0	0.000135419
-17.5	0.00010155
-20.0	7.61516e-05
-22.5	5.71056e-05
-25.0	4.28232e-05
-27.5	3.21128e-05
-30.0	2.40812e-05


==> Data/NAF_RMSE_ANTENNAS_128.txt <==
15.0 2.32488e-01 0.00000e+00 2.32553e-01 2.36547e-01 2.34556e-01 2.82101e-01
12.5 1.61761e-01 0.00000e+00 1.60495e-01 1.69062e-01 1.65081e-01 2.82067e-01
10.0 6.44253e-02 0.00000e+00 6.22987e-02 7.14050e-02 6.71461e-02 2.82008e-01
7.5 8.07940e-03 0.00000e+00 7.57573e-03 1.04284e-02 8.64293e-03 2.81893e-01
5.0 6.84788e-04 0.00000e+00 6.81157e-04 1.31971e-03 4.98467e-04 2.81578e-01
2.5 3.45453e-04 0.00000e+00 3.55186e-04 1.18219e-03 3.66203e-04 2.80895e-01
0.0 2.57401e-04 0.00000e+00 2.80854e-04 1.16027e-03 2.71906e-04 2.79138e-01
-2.5 1.92789e-04 0.00000e+00 2.29942e-04 1.14812e-03 2.02856e-04 2.74398e-01
-5.0 1.45029e-04 0.00000e+00 1.96013e-04 1.14131e-03 1.51683e-04 2.61010e-01
-7.5 1.09680e-04 0.00000e+00 1.74207e-04 1.13760e-03 1.13575e-04 2.23822e-01
-10.0 8.35923e-05 0.00000e+00 1.60704e-04 1.13548e-03 8.50955e-05 1.44983e-01
-12.5 6.44876e-05 0.00000e+00 1.52606e-04 1.13432e-03 6.37818e-05 6.57099e-02
-15.0 5.06913e-05 0.00000e+00 1.47863e-04 1.13364e-03 4.78166e-05 1.42768e-02
-17.5 4.09448e-05 0.00000e+00 1.45130e-04 1.13325e-03 3.58521e-05 1.06980e-03
-20.0 3.42678e-05 0.00000e+00 1.43571e-04 1.13304e-03 2.68831e-05 1.54610e-04
-22.5 2.98634e-05 0.00000e+00 1.42687e-04 1.13292e-03 2.01586e-05 9.69222e-05
-25.0 2.70722e-05 0.00000e+00 1.42187e-04 1.13286e-03 1.51165e-05 6.78364e-05
-27.5 2.53668e-05 0.00000e+00 1.41905e-04 1.13282e-03 1.13356e-05 4.87527e-05
-30.0 2.43543e-05 0.00000e+00 1.41746e-04 1.13280e-03 8.50037e-06 3.56400e-05
-32.5 2.37652e-05 0.00000e+00 1.41657e-04 1.13279e-03 6.37437e-06 2.63317e-05
-35.0 2.34267e-05 0.00000e+00 1.41606e-04 1.13278e-03 4.78011e-06 1.95781e-05
-37.5 2.32337e-05 0.00000e+00 1.41578e-04 1.13278e-03 3.58462e-06 1.46104e-05
-40.0 2.31241e-05 0.00000e+00 1.41562e-04 1.13277e-03 2.68813e-06 1.09262e-05
-42.5 2.30619e-05 0.00000e+00 1.41553e-04 1.13277e-03 2.01588e-06 8.18087e-06
-45.0 2.30267e-05 0.00000e+00 1.41548e-04 1.13277e-03 1.51177e-06 6.12948e-06
-47.5 2.30067e-05 0.00000e+00 1.41545e-04 1.13277e-03 1.13377e-06 4.59424e-06
-50.0 2.29953e-05 0.00000e+00 1.41543e-04 1.13277e-03 8.50333e-07 3.44427e-06
-52.5 2.29888e-05 0.00000e+00 1.41542e-04 1.13277e-03 6.37834e-07 2.58245e-06
-55.0 2.29851e-05 0.00000e+00 1.41542e-04 1.13277e-03 4.78551e-07 1.93640e-06
-57.5 2.29830e-05 0.00000e+00 1.41542e-04 1.13277e-03 3.59182e-07 1.45203e-06
-60.0 2.29817e-05 0.00000e+00 1.41542e-04 1.13277e-03 2.69764e-07 1.08884e-06


==> Data/NAF_RMSE_ANTENNAS_128_Reduced.txt <==
15.0 4.26468e-01 4.30264e-01 4.28710e-01 2.36768e-01
12.5 3.95372e-01 4.18528e-01 4.04715e-01 1.69110e-01
10.0 2.69507e-01 3.68153e-01 2.89468e-01 7.12465e-02
7.5 6.57874e-02 2.64103e-01 7.46521e-02 1.04453e-02
5.0 1.44673e-03 1.52910e-01 1.50862e-03 1.21695e-03
2.5 3.44693e-04 4.71347e-02 3.54078e-04 1.17724e-03
0.0 2.56755e-04 2.90051e-03 2.79392e-04 1.15544e-03
-2.5 1.92262e-04 1.51192e-03 2.28189e-04 1.14326e-03
-5.0 1.44603e-04 1.48935e-03 1.94012e-04 1.13638e-03
-7.5 1.09322e-04 1.47685e-03 1.71998e-04 1.13260e-03
-10.0 8.32794e-05 1.46987e-03 1.58340e-04 1.13049e-03
-12.5 6.42011e-05 1.46596e-03 1.50137e-04 1.12927e-03
-15.0 5.04171e-05 1.46379e-03 1.45331e-04 1.12861e-03
-17.5 4.06726e-05 1.46256e-03 1.42560e-04 1.12824e-03
-20.0 3.39914e-05 1.46186e-03 1.40981e-04 1.12804e-03
-22.5 2.95808e-05 1.46147e-03 1.40087e-04 1.12792e-03
-25.0 2.67845e-05 1.46126e-03 1.39583e-04 1.12786e-03
-27.5 2.50762e-05 1.46113e-03 1.39299e-04 1.12782e-03
-30.0 2.40629e-05 1.46106e-03 1.39140e-04 1.12780e-03
-32.5 2.34742e-05 1.46103e-03 1.39052e-04 1.12778e-03
-35.0 2.31369e-05 1.46100e-03 1.39002e-04 1.12778e-03
-37.5 2.29452e-05 1.46099e-03 1.38974e-04 1.12777e-03
-40.0 2.28369e-05 1.46099e-03 1.38959e-04 1.12777e-03
-42.5 2.27759e-05 1.46098e-03 1.38951e-04 1.12777e-03
-45.0 2.27416e-05 1.46098e-03 1.38946e-04 1.12777e-03
-47.5 2.27224e-05 1.46098e-03 1.38943e-04 1.12777e-03
-50.0 2.27116e-05 1.46098e-03 1.38942e-04 1.12777e-03


==> Data/NAF_RMSE_ANTENNAS_16.txt <==
15.0 2.78185e-01 0.00000e+00 2.79899e-01 2.78413e-01 2.78313e-01 2.84549e-01
12.5 2.69196e-01 0.00000e+00 2.71019e-01 2.69603e-01 2.69262e-01 2.83818e-01
10.0 2.51480e-01 0.00000e+00 2.53245e-01 2.52280e-01 2.51372e-01 2.82482e-01
7.5 2.17256e-01 0.00000e+00 2.18788e-01 2.19015e-01 2.16877e-01 2.79747e-01
5.0 1.57628e-01 0.00000e+00 1.58466e-01 1.60864e-01 1.57479e-01 2.74152e-01
2.5 7.90823e-02 0.00000e+00 7.91470e-02 8.28899e-02 7.92619e-02 2.61762e-01
0.0 2.05140e-02 0.00000e+00 2.04577e-02 2.44795e-02 2.04966e-02 2.33851e-01
-2.5 5.00733e-03 0.00000e+00 5.08649e-03 1.05429e-02 5.01740e-03 1.76496e-01
-5.0 3.48592e-03 0.00000e+00 3.68160e-03 9.88209e-03 3.48298e-03 8.88418e-02
-7.5 2.57572e-03 0.00000e+00 2.94037e-03 9.63808e-03 2.57386e-03 2.07325e-02
-10.0 1.91696e-03 0.00000e+00 2.44797e-03 9.50351e-03 1.91580e-03 3.75948e-03
-12.5 1.43168e-03 0.00000e+00 2.12849e-03 9.42946e-03 1.43096e-03 2.35190e-03
-15.0 1.07121e-03 0.00000e+00 1.92802e-03 9.38825e-03 1.07075e-03 1.69651e-03
-17.5 8.02284e-04 0.00000e+00 1.80629e-03 9.36481e-03 8.01995e-04 1.24622e-03
-20.0 6.01202e-04 0.00000e+00 1.73433e-03 9.35164e-03 6.01017e-04 9.23758e-04
-22.5 4.50657e-04 0.00000e+00 1.69260e-03 9.34414e-03 4.50536e-04 6.88198e-04
-25.0 3.37868e-04 0.00000e+00 1.66870e-03 9.33992e-03 3.37787e-04 5.14172e-04
-27.5 2.53332e-04 0.00000e+00 1.65512e-03 9.33760e-03 2.53277e-04 3.84773e-04
-30.0 1.89958e-04 0.00000e+00 1.64743e-03 9.33624e-03 1.89920e-04 2.88202e-04
-32.5 1.42443e-04 0.00000e+00 1.64310e-03 9.33546e-03 1.42415e-04 2.15979e-04
-35.0 1.06814e-04 0.00000e+00 1.64065e-03 9.33505e-03 1.06795e-04 1.61901e-04
-37.5 8.00985e-05 0.00000e+00 1.63928e-03 9.33480e-03 8.00840e-05 1.21384e-04
-40.0 6.00654e-05 0.00000e+00 1.63850e-03 9.33466e-03 6.00543e-05 9.10142e-05
-42.5 4.50431e-05 0.00000e+00 1.63807e-03 9.33459e-03 4.50343e-05 6.82466e-05
-45.0 3.37783e-05 0.00000e+00 1.63782e-03 9.33454e-03 3.37709e-05 5.11759e-05
-47.5 2.53313e-05 0.00000e+00 1.63768e-03 9.33452e-03 2.53246e-05 3.83757e-05
-50.0 1.89974e-05 0.00000e+00 1.63760e-03 9.33451e-03 1.89908e-05 2.87774e-05
-52.5 1.42482e-05 0.00000e+00 1.63756e-03 9.33450e-03 1.42411e-05 2.15799e-05
-55.0 1.06876e-05 0.00000e+00 1.63754e-03 9.33449e-03 1.06793e-05 1.61826e-05
-57.5 8.01842e-06 0.00000e+00 1.63752e-03 9.33449e-03 8.00836e-06 1.21352e-05
-60.0 6.01816e-06 0.00000e+00 1.63751e-03 9.33449e-03 6.00543e-06 9.10009e-06


==> Data/NAF_RMSE_ANTENNAS_16_Reduced.txt <==
15.0 4.32143e-01 4.32196e-01 4.32355e-01 2.78050e-01
12.5 4.31716e-01 4.31973e-01 4.32076e-01 2.69092e-01
10.0 4.30216e-01 4.31277e-01 4.31086e-01 2.51469e-01
7.5 4.24086e-01 4.28728e-01 4.26715e-01 2.17425e-01
5.0 3.97593e-01 4.18430e-01 4.05765e-01 1.58503e-01
2.5 3.03019e-01 3.80519e-01 3.20585e-01 8.09709e-02
0.0 1.19630e-01 2.92282e-01 1.33211e-01 2.35949e-02
-2.5 1.10405e-02 1.83536e-01 1.24731e-02 1.03986e-02
-5.0 3.42674e-03 7.92517e-02 3.66070e-03 9.66110e-03
-7.5 2.53327e-03 1.70519e-02 2.87708e-03 9.39531e-03
-10.0 1.88590e-03 1.23641e-02 2.34800e-03 9.25191e-03
-12.5 1.40869e-03 1.20891e-02 1.99781e-03 9.17080e-03
-15.0 1.05408e-03 1.19379e-02 1.77353e-03 9.12573e-03
-17.5 7.89487e-04 1.18538e-02 1.63492e-03 9.10036e-03
-20.0 5.91626e-04 1.18067e-02 1.55191e-03 9.08630e-03
-22.5 4.43484e-04 1.17805e-02 1.50336e-03 9.07796e-03
-25.0 3.32491e-04 1.17658e-02 1.47543e-03 9.07345e-03
-27.5 2.49301e-04 1.17576e-02 1.45953e-03 9.07088e-03
-30.0 1.86936e-04 1.17530e-02 1.45054e-03 9.06944e-03
-32.5 1.40176e-04 1.17505e-02 1.44548e-03 9.06863e-03
-35.0 1.05115e-04 1.17490e-02 1.44263e-03 9.06815e-03
-37.5 7.88242e-05 1.17482e-02 1.44104e-03 9.06789e-03
-40.0 5.91098e-05 1.17478e-02 1.44015e-03 9.06774e-03
-42.5 4.43265e-05 1.17476e-02 1.43965e-03 9.06766e-03
-45.0 3.32410e-05 1.17474e-02 1.43938e-03 9.06762e-03
-47.5 2.49283e-05 1.17474e-02 1.43923e-03 9.06759e-03
-50.0 1.86950e-05 1.17473e-02 1.43914e-03 9.06758e-03


==> Data/NAF_RMSE_ANTENNAS_4.txt <==
5.0	2.06659e-01 0.00000e+00 2.10251e-01 2.41487e-01
2.5	1.78864e-01 0.00000e+00 1.80207e-01 2.08242e-01
0.0	1.39934e-01 0.00000e+00 1.37557e-01 1.59455e-01
-2.5	9.19395e-02 0.00000e+00 8.73804e-02 1.02353e-01
-5.0	4.92954e-02 0.00000e+00 4.72806e-02 6.04595e-02
-7.5	2.41559e-02 0.00000e+00 2.75089e-02 4.68902e-02
-10.0	1.45095e-02 0.00000e+00 2.14042e-02 4.41882e-02
-12.5	1.05874e-02 0.00000e+00 1.89525e-02 4.30551e-02
-15.0	7.88556e-03 0.00000e+00 1.75203e-02 4.24383e-02
-17.5	5.89096e-03 0.00000e+00 1.66771e-02 4.20962e-02
-20.0	4.40797e-03 0.00000e+00 1.61884e-02 4.19032e-02
-22.5	3.30163e-03 0.00000e+00 1.59093e-02 4.17947e-02
-25.0	2.47419e-03 0.00000e+00 1.57512e-02 4.17314e-02
-27.5	1.85469e-03 0.00000e+00 1.56615e-02 4.16950e-02
-30.0	1.39052e-03 0.00000e+00 1.56110e-02 4.16760e-02


==> Data/NAF_RMSE_ANTENNAS_4_Reduced.txt <==
5.0	2.01154e-01 2.02578e-01 2.07387e-01 2.38083e-01
2.5	1.71214e-01 1.71126e-01 1.78943e-01 2.03162e-01
0.0	1.29300e-01 1.32090e-01 1.39391e-01 1.52628e-01
-2.5	8.09436e-02 9.27742e-02 9.12401e-02 9.51207e-02
-5.0	4.15525e-02 6.22734e-02 4.99195e-02 5.51242e-02
-7.5	2.10399e-02 4.57456e-02 2.76335e-02 4.25702e-02
-10.0	1.35471e-02 4.02069e-02 1.89762e-02 3.92484e-02
-12.5	9.91494e-03 3.92249e-02 1.50370e-02 3.76611e-02
-15.0	7.37930e-03 3.92898e-02 1.27207e-02 3.68032e-02
-17.5	5.51537e-03 3.95408e-02 1.12570e-02 3.63339e-02
-20.0	4.12836e-03 3.98025e-02 1.03553e-02 3.60826e-02
-22.5	3.09266e-03 3.99786e-02 9.81727e-03 3.59407e-02
-25.0	2.31781e-03 4.01062e-02 9.50393e-03 3.58614e-02
-27.5	1.73763e-03 4.01847e-02 9.32143e-03 3.58173e-02
-30.0	1.30278e-03 4.02387e-02 9.21854e-03 3.57926e-02


==> Data/NAF_RMSE_ANTENNAS_64.txt <==
5.0	5.85979e-03 0.00000e+00 5.48479e-03 1.37685e-02
2.5	9.96147e-04 0.00000e+00 9.81675e-04 2.55897e-03
0.0	7.33689e-04 0.00000e+00 7.50310e-04 2.38188e-03
-2.5	5.45834e-04 0.00000e+00 5.90398e-04 2.33306e-03
-5.0	4.08412e-04 0.00000e+00 4.80705e-04 2.30643e-03
-7.5	3.06965e-04 0.00000e+00 4.07304e-04 2.29154e-03
-10.0	2.31884e-04 0.00000e+00 3.59856e-04 2.28308e-03
-12.5	1.76438e-04 0.00000e+00 3.30304e-04 2.27821e-03
-15.0	1.35774e-04 0.00000e+00 3.12491e-04 2.27556e-03
-17.5	1.06334e-04 0.00000e+00 3.02014e-04 2.27405e-03
-20.0	8.54532e-05 0.00000e+00 2.95956e-04 2.27320e-03
-22.5	7.10743e-05 0.00000e+00 2.92490e-04 2.27273e-03
-25.0	6.15338e-05 0.00000e+00 2.90518e-04 2.27245e-03
-27.5	5.54544e-05 0.00000e+00 2.89401e-04 2.27231e-03
-30.0	5.17240e-05 0.00000e+00 2.88768e-04 2.27222e-03


==> Data/NAF_RMSE_ANTENNAS_64_Reduced.txt <==
5.0	6.15739e-03 5.97142e-02 5.60594e-03 1.35194e-02
2.5	9.93919e-04 1.05272e-02 9.80575e-04 2.49958e-03
0.0	7.31828e-04 3.12484e-03 7.47160e-04 2.36242e-03
-2.5	5.44409e-04 2.99817e-03 5.85863e-04 2.31305e-03
-5.0	4.07285e-04 2.95337e-03 4.74896e-04 2.28577e-03
-7.5	3.06041e-04 2.93282e-03 4.00307e-04 2.27050e-03
-10.0	2.31097e-04 2.92374e-03 3.51858e-04 2.26192e-03
-12.5	1.75732e-04 2.92012e-03 3.21544e-04 2.25728e-03
-15.0	1.35096e-04 2.91838e-03 3.03202e-04 2.25458e-03
-17.5	1.05640e-04 2.91760e-03 2.92394e-04 2.25307e-03
-20.0	8.47114e-05 2.91737e-03 2.86139e-04 2.25222e-03
-22.5	7.02641e-05 2.91752e-03 2.82560e-04 2.25173e-03
-25.0	6.06501e-05 2.91779e-03 2.80525e-04 2.25145e-03
-27.5	5.45052e-05 2.91808e-03 2.79372e-04 2.25129e-03
-30.0	5.07244e-05 2.91833e-03 2.78720e-04 2.25121e-03


==> Data/NAF_RMSE_OVERPROV_NOISE_-20.0_DOMAIN_Deg.txt <==
0 4.26196e-03 5.75992e-03 1.07957e-02
1 3.45706e-03 5.24660e-03 9.50420e-03
2 2.77757e-03 4.78141e-03 8.80487e-03
3 2.20865e-03 4.36090e-03 6.93388e-03
4 1.79339e-03 3.98646e-03 7.38734e-03
5 1.48814e-03 3.64651e-03 5.59562e-03
6 1.33778e-03 3.34520e-03 5.42175e-03
7 1.25039e-03 3.06750e-03 5.51637e-03
8 1.21034e-03 2.81713e-03 3.69097e-03
9 1.22910e-03 2.60995e-03 9.68083e-03
10 1.20904e-03 2.41062e-03 3.96624e-03
11 1.19433e-03 2.23320e-03 1.86316e-03
12 1.22463e-03 2.10042e-03 1.02224e-03
13 1.20940e-03 1.95595e-03 7.35123e-04
14 1.19393e-03 1.83377e-03 6.29465e-04
15 1.17884e-03 1.72431e-03 5.86471e-04
16 1.21590e-03 1.66405e-03 5.66270e-04
17 1.20241e-03 1.57901e-03 5.56903e-04
18 1.18859e-03 1.50545e-03 5.49927e-04
19 1.17549e-03 1.44428e-03 5.44109e-04
20 1.16232e-03 1.38885e-03 5.38719e-04
21 1.20794e-03 1.38745e-03 5.33419e-04
22 1.19446e-03 1.34436e-03 5.28587e-04
23 1.18203e-03 1.31059e-03 5.23460e-04
24 1.16967e-03 1.27915e-03 5.19017e-04
25 1.15716e-03 1.25363e-03 5.14290e-04
26 1.21176e-03 1.29004e-03 5.09951e-04
27 1.20000e-03 1.26916e-03 5.05683e-04
28 1.18742e-03 1.25108e-03 5.01449e-04
29 1.17735e-03 1.23683e-03 4.96601e-04


==> Data/NAF_RMSE_OVERPROV_NOISE_-20.0_DOMAIN_NAF.txt <==
0 6.01130e-04 1.73533e-03 6.01973e-04
1 5.91626e-04 1.55191e-03 5.91880e-04
2 5.82797e-04 1.39748e-03 5.82383e-04
3 5.74648e-04 1.27150e-03 5.74641e-04
4 5.66414e-04 1.16492e-03 5.66641e-04
5 5.58467e-04 1.08456e-03 5.58911e-04
6 5.50163e-04 1.01761e-03 5.50704e-04
7 5.43216e-04 9.68080e-04 5.43933e-04
8 5.36037e-04 9.28366e-04 5.37424e-04
9 5.29360e-04 8.94704e-04 5.29722e-04
10 5.22375e-04 8.72703e-04 5.23798e-04
11 5.16757e-04 8.58517e-04 5.16906e-04
12 5.09683e-04 8.47271e-04 5.10962e-04
13 5.04271e-04 8.45640e-04 5.05492e-04
14 4.99118e-04 8.45544e-04 4.99382e-04
15 4.93172e-04 8.51081e-04 4.94234e-04
16 4.87911e-04 8.52835e-04 4.88760e-04
17 4.83742e-04 8.62240e-04 4.83379e-04
18 4.78176e-04 8.70419e-04 4.78858e-04
19 4.73407e-04 8.79417e-04 4.73520e-04
20 4.68952e-04 8.91792e-04 4.69301e-04
21 4.63720e-04 9.00750e-04 4.64369e-04
22 4.59446e-04 9.14563e-04 4.60298e-04
23 4.55209e-04 9.27105e-04 4.55775e-04
24 4.51012e-04 9.39842e-04 4.51749e-04
25 4.47218e-04 9.54044e-04 4.47396e-04
26 4.43382e-04 9.66558e-04 4.44436e-04
27 4.39583e-04 9.83103e-04 4.39713e-04
28 4.36048e-04 9.98368e-04 4.35485e-04
29 4.31872e-04 1.01497e-03 4.32280e-04


==> Data/NAF_RMSE_OVERPROV_NOISE_0.0_DOMAIN_Deg.txt <==
0 5.81265e-02 6.14617e-02 7.23896e-02
1 5.35029e-02 5.78533e-02 6.23405e-02
2 4.94881e-02 5.45414e-02 6.30733e-02
3 4.60987e-02 5.15791e-02 5.07003e-02
4 4.28211e-02 4.88034e-02 5.22632e-02
5 4.00664e-02 4.68610e-02 4.14741e-02
6 3.69806e-02 4.45996e-02 4.43617e-02
7 3.50452e-02 4.32039e-02 3.76567e-02
8 3.28295e-02 4.12147e-02 3.48486e-02
9 3.10230e-02 4.02834e-02 3.99549e-02
10 2.89120e-02 3.89803e-02 2.79234e-02
11 2.69154e-02 3.79542e-02 3.62665e-02
12 2.55554e-02 3.68176e-02 4.22949e-02
13 2.38555e-02 3.61431e-02 2.70470e-02
14 2.20437e-02 3.51893e-02 1.77410e-02
15 2.10312e-02 3.46440e-02 1.49610e-02
16 1.99980e-02 3.36203e-02 1.29313e-02
17 1.86971e-02 3.33580e-02 1.20556e-02
18 1.76421e-02 3.27581e-02 1.10202e-02
19 1.65092e-02 3.16619e-02 1.09035e-02
20 1.54432e-02 3.14805e-02 1.00162e-02
21 1.44115e-02 3.10527e-02 9.50487e-03
22 1.35587e-02 3.05457e-02 8.86717e-03
23 1.35373e-02 3.02313e-02 8.65397e-03
24 1.21253e-02 2.93184e-02 8.01500e-03
25 1.15592e-02 2.93726e-02 7.80022e-03
26 1.13421e-02 2.91398e-02 7.44648e-03
27 1.05610e-02 2.87585e-02 7.33874e-03
28 1.03454e-02 2.83309e-02 6.87994e-03
29 9.33296e-03 2.80519e-02 6.63651e-03


==> Data/NAF_RMSE_OVERPROV_NOISE_0.0_DOMAIN_NAF.txt <==
0 2.06825e-02 2.07151e-02 2.10987e-02
1 1.88086e-02 1.99808e-02 1.87845e-02
2 1.69812e-02 1.91488e-02 1.71133e-02
3 1.53974e-02 1.86415e-02 1.52940e-02
4 1.41272e-02 1.81161e-02 1.44533e-02
5 1.28764e-02 1.76290e-02 1.25258e-02
6 1.16112e-02 1.70972e-02 1.19269e-02
7 1.11556e-02 1.69329e-02 1.08652e-02
8 1.03144e-02 1.65118e-02 1.02943e-02
9 9.62010e-03 1.65231e-02 9.40502e-03
10 9.09438e-03 1.59837e-02 8.70423e-03
11 8.16142e-03 1.55477e-02 8.26091e-03
12 7.80244e-03 1.53327e-02 7.50769e-03
13 7.23272e-03 1.53342e-02 7.37386e-03
14 6.66559e-03 1.52532e-02 6.88343e-03
15 6.62709e-03 1.50645e-02 6.73131e-03
16 6.10052e-03 1.46426e-02 6.39783e-03
17 6.36742e-03 1.44733e-02 6.20300e-03
18 5.91719e-03 1.43426e-02 5.86442e-03
19 5.72206e-03 1.42773e-02 5.72417e-03
20 5.53585e-03 1.43141e-02 5.58341e-03
21 5.35306e-03 1.40069e-02 5.41809e-03
22 5.17861e-03 1.39832e-02 5.32756e-03
23 5.07140e-03 1.41219e-02 5.12030e-03
24 5.07011e-03 1.33222e-02 5.07471e-03
25 4.89862e-03 1.35171e-02 4.98838e-03
26 4.78839e-03 1.32890e-02 4.95687e-03
27 4.77018e-03 1.32306e-02 4.78209e-03
28 4.71536e-03 1.32561e-02 4.74119e-03
29 4.63194e-03 1.32259e-02 4.73168e-03


==> Data/NAF_RMSE_SAMPLING_DOMAIN_Deg.txt <==
15.0 2.90001e-01 2.91249e-01 2.86494e-01
12.5 2.83620e-01 2.84960e-01 2.77293e-01
10.0 2.71040e-01 2.72516e-01 2.60872e-01
7.5 2.46138e-01 2.47643e-01 2.31601e-01
5.0 2.00006e-01 2.01510e-01 1.84118e-01
2.5 1.30040e-01 1.32562e-01 1.23528e-01
0.0 5.81265e-02 6.14617e-02 7.23896e-02
-2.5 1.62012e-02 1.88345e-02 4.48143e-02
-5.0 6.14916e-03 7.07679e-03 3.08492e-02
-7.5 5.19314e-03 6.27205e-03 2.08142e-02
-10.0 4.77526e-03 6.03607e-03 1.38719e-02
-12.5 4.52674e-03 5.90272e-03 1.10323e-02
-15.0 4.38713e-03 5.82696e-03 1.03372e-02
-17.5 4.30740e-03 5.78376e-03 1.02985e-02
-20.0 4.26196e-03 5.75992e-03 1.07957e-02
-22.5 4.23602e-03 5.74620e-03 1.23601e-02
-25.0 4.21994e-03 5.73877e-03 1.48569e-02
-27.5 4.21118e-03 5.73383e-03 1.60300e-02
-30.0 4.20683e-03 5.73135e-03 1.45222e-02
-32.5 4.20349e-03 5.73023e-03 1.17476e-02
-35.0 4.20254e-03 5.72944e-03 9.69921e-03
-37.5 4.20181e-03 5.72908e-03 8.89643e-03
-40.0 4.20119e-03 5.72871e-03 8.52240e-03


==> Data/NAF_RMSE_SAMPLING_DOMAIN_NAF.txt <==
15.0 2.78255e-01 2.79873e-01 2.78439e-01
12.5 2.69188e-01 2.70959e-01 2.69464e-01
10.0 2.51445e-01 2.53196e-01 2.51611e-01
7.5 2.17168e-01 2.18601e-01 2.17392e-01
5.0 1.57554e-01 1.58222e-01 1.57619e-01
2.5 7.93000e-02 7.93393e-02 7.92564e-02
0.0 2.06825e-02 2.07151e-02 2.10987e-02
-2.5 5.11694e-03 5.09472e-03 5.07307e-03
-5.0 3.48310e-03 3.68533e-03 3.49181e-03
-7.5 2.57447e-03 2.94419e-03 2.57994e-03
-10.0 1.91631e-03 2.45122e-03 1.91992e-03
-12.5 1.43132e-03 2.13106e-03 1.43375e-03
-15.0 1.07100e-03 1.92995e-03 1.07267e-03
-17.5 8.02162e-04 1.80769e-03 8.03341e-04
-20.0 6.01130e-04 1.73533e-03 6.01973e-04
-22.5 4.50614e-04 1.69331e-03 4.51223e-04
-25.0 3.37841e-04 1.66920e-03 3.38287e-04
-27.5 2.53315e-04 1.65547e-03 2.53643e-04
-30.0 1.89947e-04 1.64769e-03 1.90189e-04
-32.5 1.42435e-04 1.64328e-03 1.42614e-04
-35.0 1.06809e-04 1.64078e-03 1.06942e-04
-37.5 8.00946e-05 1.63937e-03 8.01940e-05
-40.0 6.00625e-05 1.63857e-03 6.01363e-05


==> Data/NAF_RMSE_SPEED_SPEED_0.0_MANGLE_60.0.txt <==
15.0 2.78255e-01 2.79873e-01 2.78439e-01
12.5 2.69188e-01 2.70959e-01 2.69464e-01
10.0 2.51445e-01 2.53196e-01 2.51611e-01
7.5 2.17168e-01 2.18601e-01 2.17392e-01
5.0 1.57554e-01 1.58222e-01 1.57619e-01
2.5 7.93000e-02 7.93393e-02 7.92564e-02
0.0 2.06825e-02 2.07151e-02 2.10987e-02
-2.5 5.11694e-03 5.09472e-03 5.07307e-03
-5.0 3.48310e-03 3.68533e-03 3.49181e-03
-7.5 2.57447e-03 2.94419e-03 2.57994e-03
-10.0 1.91631e-03 2.45122e-03 1.91992e-03
-12.5 1.43132e-03 2.13106e-03 1.43375e-03
-15.0 1.07100e-03 1.92995e-03 1.07267e-03
-17.5 8.02162e-04 1.80769e-03 8.03341e-04
-20.0 6.01130e-04 1.73533e-03 6.01973e-04
-22.5 4.50614e-04 1.69331e-03 4.51223e-04
-25.0 3.37841e-04 1.66920e-03 3.38287e-04
-27.5 2.53315e-04 1.65547e-03 2.53643e-04
-30.0 1.89947e-04 1.64769e-03 1.90189e-04
-32.5 1.42435e-04 1.64328e-03 1.42614e-04
-35.0 1.06809e-04 1.64078e-03 1.06942e-04
-37.5 8.00946e-05 1.63937e-03 8.01940e-05
-40.0 6.00625e-05 1.63857e-03 6.01363e-05


==> Data/NAF_RMSE_SPEED_SPEED_0.0_MANGLE_80.0.txt <==
5.0	1.30800e-01 1.29687e-01
2.5	8.74397e-02 8.57578e-02
0.0	5.04855e-02 4.35574e-02
-2.5	1.50054e-02 1.18587e-02
-5.0	3.68851e-03 3.81113e-03
-7.5	2.49704e-03 2.99919e-03
-10.0	1.85934e-03 2.54271e-03
-12.5	1.38905e-03 2.25099e-03
-15.0	1.03944e-03 2.07140e-03
-17.5	7.78552e-04 1.96399e-03
-20.0	5.83459e-04 1.90140e-03
-22.5	4.37377e-04 1.86472e-03
-25.0	3.27920e-04 1.84403e-03
-27.5	2.45879e-04 1.83223e-03
-30.0	1.84381e-04 1.82576e-03


==> Data/NAF_RMSE_SPEED_SPEED_100.0_MANGLE_60.0.txt <==
15.0 2.78430e-01 2.80213e-01 2.78687e-01
12.5 2.69679e-01 2.71586e-01 2.69869e-01
10.0 2.52157e-01 2.54263e-01 2.52253e-01
7.5 2.17979e-01 2.19694e-01 2.18091e-01
5.0 1.57781e-01 1.58521e-01 1.57972e-01
2.5 7.87253e-02 7.83480e-02 7.86176e-02
0.0 1.98854e-02 1.96962e-02 2.03817e-02
-2.5 5.51836e-03 5.66183e-03 5.53656e-03
-5.0 3.96814e-03 4.36530e-03 3.98129e-03
-7.5 2.98657e-03 3.68366e-03 2.99664e-03
-10.0 2.29624e-03 3.25612e-03 2.30367e-03
-12.5 1.81066e-03 2.99503e-03 1.81635e-03
-15.0 1.47419e-03 2.83966e-03 1.47891e-03
-17.5 1.24759e-03 2.74903e-03 1.25182e-03
-20.0 1.10051e-03 2.69692e-03 1.10449e-03
-22.5 1.00865e-03 2.66722e-03 1.01248e-03
-25.0 9.53200e-04 2.65039e-03 9.56920e-04
-27.5 9.20581e-04 2.64089e-03 9.24222e-04
-30.0 9.01733e-04 2.63553e-03 9.05311e-04
-32.5 8.90967e-04 2.63252e-03 8.94495e-04
-35.0 8.84860e-04 2.63082e-03 8.88348e-04
-37.5 8.81410e-04 2.62987e-03 8.84867e-04
-40.0 8.79467e-04 2.62933e-03 8.82899e-04


==> Data/NAF_RMSE_SPEED_SPEED_100.0_MANGLE_80.0.txt <==
5.0	2.50897e-01 2.49833e-01
2.5	2.19704e-01 2.11176e-01
0.0	1.28021e-01 1.11850e-01
-2.5	3.25793e-02 2.71586e-02
-5.0	5.72818e-03 5.26078e-03
-7.5	3.43134e-03 3.04924e-03
-10.0	3.02063e-03 2.59997e-03
-12.5	2.74890e-03 2.31487e-03
-15.0	2.58635e-03 2.13721e-03
-17.5	2.48337e-03 2.03235e-03
-20.0	2.43076e-03 1.97278e-03
-22.5	2.39995e-03 1.93696e-03
-25.0	2.38398e-03 1.91713e-03
-27.5	2.37535e-03 1.90545e-03
-30.0	2.36962e-03 1.89880e-03


==> Data/NAF_RMSE_SPEED_SPEED_20.0_MANGLE_60.0.txt <==
15.0 2.78627e-01 2.80340e-01 2.78793e-01
12.5 2.69758e-01 2.71620e-01 2.69980e-01
10.0 2.52142e-01 2.54131e-01 2.52354e-01
7.5 2.17507e-01 2.19141e-01 2.17750e-01
5.0 1.56665e-01 1.57115e-01 1.56934e-01
2.5 7.70066e-02 7.64643e-02 7.72202e-02
0.0 1.92027e-02 1.88660e-02 1.96028e-02
-2.5 4.88260e-03 4.84626e-03 4.79299e-03
-5.0 3.41120e-03 3.61464e-03 3.40875e-03
-7.5 2.52244e-03 2.90475e-03 2.52106e-03
-10.0 1.87924e-03 2.43582e-03 1.87838e-03
-12.5 1.40602e-03 2.13386e-03 1.40548e-03
-15.0 1.05535e-03 1.94581e-03 1.05500e-03
-17.5 7.94857e-04 1.83235e-03 7.94626e-04
-20.0 6.01532e-04 1.76563e-03 6.01376e-04
-22.5 4.58661e-04 1.72707e-03 4.58559e-04
-25.0 3.53971e-04 1.70506e-03 3.53915e-04
-27.5 2.78362e-04 1.69258e-03 2.78354e-04
-30.0 2.24963e-04 1.68554e-03 2.25007e-04
-32.5 1.88402e-04 1.68158e-03 1.88503e-04
-35.0 1.64304e-04 1.67936e-03 1.64461e-04
-37.5 1.49048e-04 1.67811e-03 1.49255e-04
-40.0 1.39736e-04 1.67741e-03 1.39984e-04


==> Data/NAF_RMSE_SPEED_SPEED_200.0_MANGLE_60.0.txt <==
5.0	2.81769e-01 2.80218e-01
2.5	2.58731e-01 2.42633e-01
0.0	1.54796e-01 1.25347e-01
-2.5	3.84968e-02 2.82826e-02
-5.0	4.89737e-03 4.46877e-03
-7.5	2.60543e-03 2.96393e-03
-10.0	1.94104e-03 2.47995e-03
-12.5	1.45251e-03 2.16767e-03
-15.0	1.09069e-03 1.97278e-03
-17.5	8.22088e-04 1.85502e-03
-20.0	6.22963e-04 1.78569e-03
-22.5	4.76078e-04 1.74561e-03
-25.0	3.68770e-04 1.72273e-03
-27.5	2.91634e-04 1.70976e-03
-30.0	2.37525e-04 1.70244e-03


==> Data/NAF_RMSE_SPEED_SPEED_200.0_MANGLE_80.0.txt <==
5.0	2.79735e-01 2.77643e-01
2.5	2.56935e-01 2.41068e-01
0.0	1.55305e-01 1.26317e-01
-2.5	3.95249e-02 2.90340e-02
-5.0	5.09353e-03 4.56596e-03
-7.5	2.56804e-03 3.05686e-03
-10.0	1.92947e-03 2.61219e-03
-12.5	1.46407e-03 2.33104e-03
-15.0	1.12543e-03 2.15797e-03
-17.5	8.81666e-04 2.05509e-03
-20.0	7.09183e-04 1.99495e-03
-22.5	5.90507e-04 1.96021e-03
-25.0	5.12044e-04 1.94038e-03
-27.5	4.62502e-04 1.92911e-03
-30.0	4.31906e-04 1.92267e-03


==> Data/NAF_RMSE_SPEED_SPEED_50.0_MANGLE_60.0.txt <==
5.0	1.77845e-01 1.73002e-01
2.5	1.21614e-01 1.12179e-01
0.0	5.66530e-02 4.74963e-02
-2.5	1.45048e-02 1.16929e-02
-5.0	3.82409e-03 3.85101e-03
-7.5	2.54612e-03 2.89468e-03
-10.0	1.89565e-03 2.40801e-03
-12.5	1.41618e-03 2.09179e-03
-15.0	1.05995e-03 1.89316e-03
-17.5	7.94225e-04 1.77244e-03
-20.0	5.95618e-04 1.70103e-03
-22.5	4.47061e-04 1.65959e-03
-25.0	3.35949e-04 1.63584e-03
-27.5	2.52923e-04 1.62234e-03
-30.0	1.91015e-04 1.61470e-03


==> Data/NAF_RMSE_SPEED_SPEED_50.0_MANGLE_80.0.txt <==
5.0	1.89335e-01 1.84756e-01
2.5	1.40860e-01 1.31315e-01
0.0	7.59700e-02 6.32479e-02
-2.5	2.10299e-02 1.61589e-02
-5.0	4.12295e-03 4.12444e-03
-7.5	2.50484e-03 2.98170e-03
-10.0	1.87865e-03 2.53539e-03
-12.5	1.42116e-03 2.25141e-03
-15.0	1.08663e-03 2.07629e-03
-17.5	8.43917e-04 1.97173e-03
-20.0	6.70722e-04 1.91070e-03
-22.5	5.50206e-04 1.87540e-03
-25.0	4.69016e-04 1.85535e-03
-27.5	4.16368e-04 1.84392e-03
-30.0	3.83105e-04 1.83748e-03


==> Data/Peak_RMSE_ANTENNAS_128_Reduced.txt <==
15.0	0.00783688 0.00782711 0.0078125
12.5	0.00736311 0.00746371 0.0078125
10.0	0.00518575 0.00546305 0.0078125
7.5	0.00196663 0.00199777 0.0078125
5.0	0.00120648 0.00116123 0.0078125
2.5	0.000902016 0.000882383 0.0078125
0.0	0.000675607 0.000679329 0.0078125
-2.5	0.00050662 0.000532992 0.0078125
-5.0	0.000380338 0.000429639 0.0078125
-7.5	0.000285964 0.00035878 0.0078125
-10.0	0.000215517 0.000311977 0.0078125
-12.5	0.000163067 0.000282284 0.0078125
-15.0	0.000124209 0.000264125 0.0078125
-17.5	9.56586e-05 0.000253345 0.0078125
-20.0	7.49722e-05 0.000247084 0.0078125
-22.5	6.02961e-05 0.000243479 0.0078125
-25.0	5.01908e-05 0.000241428 0.0078125
-27.5	4.34866e-05 0.000240265 0.0078125
-30.0	3.92147e-05 0.000239605 0.0078125
-32.5	3.6593e-05 0.000239234 0.0078125
-35.0	3.50316e-05 0.000239023 0.0078125
-37.5	3.41214e-05 0.000238904 0.0078125
-40.0	3.35982e-05 0.000238838 0.0078125
-42.5	3.32999e-05 0.000238798 0.0078125
-45.0	3.31306e-05 0.000238777 0.0078125
-47.5	3.30348e-05 0.000238764 0.0078125
-50.0	3.29806e-05 0.000238758 0.0078125


==> Data/Peak_RMSE_ANTENNAS_16.txt <==
5.0	0.029508 0.0281224
2.5	0.0223871 0.0213936
0.0	0.0162516 0.0153792
-2.5	0.0118969 0.0112908
-5.0	0.00884106 0.00850119
-7.5	0.00660788 0.00650362
-10.0	0.00494692 0.00506167
-12.5	0.00370623 0.00403579
-15.0	0.00277784 0.00332464
-17.5	0.00208248 0.00284854
-20.0	0.00156138 0.00254221
-22.5	0.00117076 0.0023526
-25.0	0.0008779 0.00223897
-27.5	0.000658313 0.00217249
-30.0	0.000493657 0.00213421


==> Data/Peak_RMSE_ANTENNAS_16_Reduced.txt <==
15.0	0.0663325 0.0655181 0.0625
12.5	0.0649706 0.0644006 0.0625
10.0	0.0642394 0.0637912 0.0625
7.5	0.0634513 0.0632075 0.0625
5.0	0.060137 0.0606177 0.0625
2.5	0.0470063 0.0487948 0.0625
0.0	0.0226479 0.0235659 0.0625
-2.5	0.011739 0.0112999 0.0625
-5.0	0.00870006 0.00843763 0.0625
-7.5	0.00650475 0.006419 0.0625
-10.0	0.00487004 0.00494926 0.0625
-12.5	0.00364877 0.00389182 0.0625
-15.0	0.00273483 0.00314699 0.0625
-17.5	0.00205026 0.00263819 0.0625
-20.0	0.00153724 0.00230354 0.0625
-22.5	0.00115266 0.00209209 0.0625
-25.0	0.000864331 0.00196325 0.0625
-27.5	0.000648137 0.00188696 0.0625
-30.0	0.000486027 0.00184269 0.0625
-32.5	0.000364465 0.00181733 0.0625
-35.0	0.000273309 0.00180291 0.0625
-37.5	0.000204952 0.00179476 0.0625
-40.0	0.000153692 0.00179016 0.0625
-42.5	0.000115252 0.00178758 0.0625
-45.0	8.64275e-05 0.00178612 0.0625
-47.5	6.48113e-05 0.0017853 0.0625
-50.0	4.86016e-05 0.00178484 0.0625


==> Data/Peak_RMSE_ANTENNAS_4.txt <==
5.0	0.283838 0.28002
2.5	0.222455 0.220209
0.0	0.177458 0.175574
-2.5	0.143503 0.141572
-5.0	0.119785 0.117331
-7.5	0.104288 0.10067
-10.0	0.0950557 0.0899532
-12.5	0.0901037 0.0838798
-15.0	0.0874018 0.080707
-17.5	0.0859115 0.0789772
-20.0	0.085111 0.0780607
-22.5	0.0846507 0.0775297
-25.0	0.0843665 0.0772353
-27.5	0.084188 0.0770737
-30.0	0.08411 0.0769875


==> Data/Peak_RMSE_ANTENNAS_64.txt <==
5.0	0.00345209 0.00328669
2.5	0.00256308 0.00246017
0.0	0.00191555 0.00186762
-2.5	0.0014344 0.001436
-5.0	0.00107543 0.00112465
-7.5	0.000807245 0.000904437
-10.0	0.00060682 0.000753131
-12.5	0.000457192 0.000652898
-15.0	0.000345747 0.000589131
-17.5	0.000263128 0.000550045
-20.0	0.000202366 0.000526797
-22.5	0.000158263 0.000513253
-25.0	0.000126895 0.000505491
-27.5	0.000105223 0.000501067
-30.0	9.07891e-05 0.000498566


==> Data/Results_Complexity.txt <==
4 5.358e-05 9.599e-05 3.769e-04
16 6.820e-05 3.047e-04 4.684e-04
64 7.196e-05 1.158e-03 5.167e-04


==> Data/dummy.txt <==
	0.0250 0.00000e+00 1e-4
	0.0248 0.00000e+00 1e-4
	0.0244 0.00000e+00 1e-4
	0.0240 0.00000e+00 1e-4
	0.0236 0.00000e+00 1e-4
	0.0232 0.00000e+00 1e-4
	0.0228 0.00000e+00 1e-4
	0.0224 0.00000e+00 1e-4
	0.0220 0.00000e+00 1e-4
	0.0216 0.00000e+00 1e-4
	0.0212 0.00000e+00 1e-4
	0.0208 0.00000e+00 1e-4
	0.0204 0.00000e+00 1e-4
	0.0200 0.00000e+00 1e-4
	0.0196 0.00000e+00 1e-4
	0.0192 0.00000e+00 1e-4
	0.0188 0.00000e+00 1e-4
	0.0184 0.00000e+00 1e-4
	0.0180 0.00000e+00 1e-4
	0.0176 0.00000e+00 1e-4
	0.0172 0.00000e+00 1e-4
	0.0168 0.00000e+00 1e-4
	0.0164 0.00000e+00 1e-4
	0.0160 0.00000e+00 1e-4
	0.0156 0.00000e+00 1e-4
	0.0152 0.00000e+00 1e-4
	0.0148 0.00000e+00 1e-4
	0.0144 0.00000e+00 1e-4
	0.0140 0.00000e+00 1e-4
	0.0136 1.00000e-06 1.15000e-04
	0.0132 2.20000e-05 2.39000e-04
	0.0128 1.08000e-04 4.29000e-04
	0.0124 2.29000e-04 5.51000e-04
	0.0120 3.58000e-04 7.38000e-04
	0.0116 5.00000e-04 9.29000e-04
	0.0112 6.29000e-04 1.08300e-03
	0.0108 7.74000e-04 1.26300e-03
	0.0104 9.23000e-04 1.40400e-03
	0.0100 1.09000e-03 1.58200e-03
	0.0096 1.24200e-03 1.74300e-03
	0.0092 1.38400e-03 1.90300e-03
	0.0088 1.65300e-03 2.18500e-03
	0.0084 1.87200e-03 2.43200e-03
	0.0080 2.19700e-03 2.72000e-03
	0.0076 2.44700e-03 2.94500e-03
	0.0072 2.81200e-03 3.36400e-03
	0.0068 3.16800e-03 3.67700e-03
	0.0064 3.50200e-03 4.03800e-03
	0.0060 3.89500e-03 4.39100e-03
	0.0056 4.32800e-03 4.84400e-03
	0.0052 4.77800e-03 5.36400e-03
	0.0048 5.25100e-03 5.76100e-03
	0.0044 5.79700e-03 6.32400e-03
	0.0040 6.24600e-03 6.75800e-03
	0.0036 6.89200e-03 7.39500e-03
	0.0032 7.40200e-03 7.95800e-03
	0.0028 8.09200e-03 8.66900e-03
	0.0024 8.94300e-03 9.54600e-03
	0.0020 9.95600e-03 1.05100e-02
	0.0016 1.09130e-02 1.14320e-02
	0.0012 1.19680e-02 1.25270e-02
	0.0008 1.28590e-02 1.34510e-02
	0.0004 1.39900e-02 1.45600e-02
	0.0000 1.49860e-02 1.55500e-02


==> Data/multTargets/FA_RATE_MIN_NAF_SPACING_NOISE_-30.0_ANTENNAS_128_SAMPLING_DOMAIN_Deg_Kappa_6.0.txt <==
	0.0124 2.52455e-01 3.39626e-01 1.26924e+00 2.35180e-02
	0.0120 2.53883e-01 3.41202e-01 1.27019e+00 2.33000e-02
	0.0116 2.53584e-01 3.40152e-01 1.26913e+00 2.33660e-02
	0.0112 2.53328e-01 3.40368e-01 1.27015e+00 2.34550e-02
	0.0108 2.54455e-01 3.40657e-01 1.27058e+00 2.34340e-02
	0.0104 2.54886e-01 3.41130e-01 1.26983e+00 2.37250e-02
	0.0100 2.54424e-01 3.40929e-01 1.26917e+00 2.35430e-02
	0.0096 2.55753e-01 3.42770e-01 1.27061e+00 2.39010e-02
	0.0092 2.56359e-01 3.42760e-01 1.26961e+00 2.34760e-02
	0.0088 2.57001e-01 3.42890e-01 1.27007e+00 2.36420e-02
	0.0084 2.56927e-01 3.43088e-01 1.26911e+00 2.36150e-02
	0.0080 2.57406e-01 3.42881e-01 1.26742e+00 2.36130e-02
	0.0076 2.58153e-01 3.43330e-01 1.26797e+00 2.37890e-02
	0.0072 2.58474e-01 3.44647e-01 1.26607e+00 2.36240e-02
	0.0068 2.58855e-01 3.45028e-01 1.26658e+00 2.35970e-02
	0.0064 2.58655e-01 3.44839e-01 1.26370e+00 2.35610e-02
	0.0060 2.59349e-01 3.44209e-01 1.26384e+00 2.37820e-02
	0.0056 2.58237e-01 3.42429e-01 1.25966e+00 2.38550e-02
	0.0052 2.59640e-01 3.43242e-01 1.25961e+00 2.39370e-02
	0.0048 2.58995e-01 3.43252e-01 1.25703e+00 2.37210e-02
	0.0044 2.59104e-01 3.42903e-01 1.25594e+00 2.40070e-02
	0.0040 2.58119e-01 3.41495e-01 1.25255e+00 2.44160e-02
	0.0036 2.59162e-01 3.41250e-01 1.25182e+00 2.48360e-02
	0.0032 2.58899e-01 3.41435e-01 1.24869e+00 2.55610e-02
	0.0028 2.57662e-01 3.40631e-01 1.24681e+00 2.60720e-02
	0.0024 2.57352e-01 3.39617e-01 1.24227e+00 2.69740e-02
	0.0020 2.57349e-01 3.39777e-01 1.24164e+00 2.81780e-02
	0.0016 2.57581e-01 3.39228e-01 1.23912e+00 2.96860e-02
	0.0012 2.56993e-01 3.38380e-01 1.23702e+00 3.07880e-02
	0.0008 2.57294e-01 3.39066e-01 1.23478e+00 3.25560e-02
	0.0004 2.55752e-01 3.37087e-01 1.23105e+00 3.45750e-02
	0.0000 2.55343e-01 3.37115e-01 1.22842e+00 3.69740e-02


==> Data/multTargets/FA_RATE_MIN_NAF_SPACING_NOISE_-30.0_ANTENNAS_128_SAMPLING_DOMAIN_NAF_Kappa_6.0.txt <==
	0.0124 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
	0.0120 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
	0.0116 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
	0.0112 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
	0.0108 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
	0.0104 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
	0.0100 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
	0.0096 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
	0.0092 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
	0.0088 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
	0.0084 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
	0.0080 0.00000e+00 0.00000e+00 3.00000e-06 0.00000e+00
	0.0076 0.00000e+00 1.00000e-10 7.96000e-04 0.00000e+00
	0.0072 1.00000e-10 8.20000e-05 2.09400e-03 0.00000e+00
	0.0068 3.20000e-05 2.04000e-04 3.38000e-03 0.00000e+00
	0.0064 2.16000e-04 4.26000e-04 4.54600e-03 0.00000e+00
	0.0060 3.05000e-04 6.45000e-04 5.44500e-03 0.00000e+00
	0.0056 5.12000e-04 8.68000e-04 6.61600e-03 2.00000e-06
	0.0052 8.13000e-04 1.18000e-03 7.60300e-03 0.00000e+00
	0.0048 1.09200e-03 1.47300e-03 8.51000e-03 0.00000e+00
	0.0044 1.59700e-03 1.74400e-03 9.36500e-03 2.00000e-06
	0.0040 2.03300e-03 2.11900e-03 9.81900e-03 0.00000e+00
	0.0036 2.44800e-03 2.53400e-03 1.01360e-02 0.00000e+00
	0.0032 2.97500e-03 2.81100e-03 1.09790e-02 1.00000e-06
	0.0028 3.39500e-03 3.12900e-03 1.11110e-02 3.00000e-06
	0.0024 3.79300e-03 3.56500e-03 1.13260e-02 7.00000e-06
	0.0020 4.20400e-03 3.85400e-03 1.16440e-02 1.00000e-05
	0.0016 4.44600e-03 4.04400e-03 1.18790e-02 2.90000e-05
	0.0012 4.64100e-03 4.09900e-03 1.17540e-02 5.30000e-05
	0.0008 4.57700e-03 4.06000e-03 1.19020e-02 6.50000e-05
	0.0004 4.41100e-03 3.95900e-03 1.14310e-02 1.13000e-04
	0.0000 4.46800e-03 3.90700e-03 1.17410e-02 1.72000e-04


==> Data/multTargets/FA_RATE_MIN_NAF_SPACING_NOISE_-30.0_ANTENNAS_16_SAMPLING_DOMAIN_Deg_Kappa_6.0.txt <==
	0.1000 1.51140e-02 0.00000e+00 1.22632e+00 3.45908e-01
	0.0975 1.49830e-02 0.00000e+00 1.22606e+00 3.38428e-01
	0.0950 1.45310e-02 3.00000e-06 1.22792e+00 3.39070e-01
	0.0925 1.44710e-02 1.30000e-05 1.22733e+00 3.38594e-01
	0.0900 1.44400e-02 5.10000e-05 1.22737e+00 3.38539e-01
	0.0875 1.42520e-02 1.03000e-04 1.22541e+00 3.38101e-01
	0.0850 1.43230e-02 1.64000e-04 1.22316e+00 3.37471e-01
	0.0825 1.42020e-02 2.52000e-04 1.22210e+00 3.45520e-01
	0.0800 1.40140e-02 3.45000e-04 1.22164e+00 3.37870e-01
	0.0775 1.40440e-02 4.33000e-04 1.21898e+00 3.37048e-01
	0.0750 1.42440e-02 4.93000e-04 1.21748e+00 3.37448e-01
	0.0725 1.40780e-02 5.70000e-04 1.21718e+00 3.36458e-01
	0.0700 1.41840e-02 6.95000e-04 1.21287e+00 3.35844e-01
	0.0675 1.42090e-02 7.63000e-04 1.21212e+00 3.35628e-01
	0.0650 1.38510e-02 7.58000e-04 1.20741e+00 3.42390e-01
	0.0625 1.36580e-02 7.85000e-04 1.20208e+00 3.34807e-01
	0.0600 1.37240e-02 7.74000e-04 1.19501e+00 3.33954e-01
	0.0575 1.38340e-02 7.89000e-04 1.18885e+00 3.34289e-01
	0.0550 1.37050e-02 7.85000e-04 1.18226e+00 3.34650e-01
	0.0525 1.41800e-02 7.98000e-04 1.17491e+00 3.34807e-01
	0.0500 1.48730e-02 7.87000e-04 1.16649e+00 3.40780e-01
	0.0475 1.57230e-02 7.27000e-04 1.15769e+00 3.35221e-01
	0.0450 1.65440e-02 7.60000e-04 1.14793e+00 3.41826e-01
	0.0425 1.79270e-02 7.37000e-04 1.13929e+00 3.43534e-01
	0.0400 1.91290e-02 7.74000e-04 1.12725e+00 3.37369e-01
	0.0375 1.99750e-02 7.74000e-04 1.11593e+00 3.38995e-01
	0.0350 2.13740e-02 9.09000e-04 1.10485e+00 3.42683e-01
	0.0325 2.25010e-02 9.72000e-04 1.09044e+00 3.53029e-01
	0.0300 2.32820e-02 1.26600e-03 1.07898e+00 3.49651e-01
	0.0275 2.44680e-02 1.56100e-03 1.06679e+00 3.55207e-01
	0.0250 2.53940e-02 1.97000e-03 1.05226e+00 3.61419e-01
	0.0225 2.57350e-02 2.43300e-03 1.03898e+00 3.67125e-01
	0.0200 2.56610e-02 2.94100e-03 1.02684e+00 3.74692e-01
	0.0175 2.63200e-02 3.43800e-03 1.01388e+00 3.89257e-01
	0.0150 2.69360e-02 3.88100e-03 1.00093e+00 3.90735e-01
	0.0125 2.70810e-02 4.06100e-03 9.87442e-01 4.00629e-01
	0.0100 2.69130e-02 4.24900e-03 9.75864e-01 4.09684e-01
	0.0075 2.67500e-02 4.34100e-03 9.62293e-01 4.25786e-01
	0.0050 2.65090e-02 4.21900e-03 9.47836e-01 4.30314e-01
	0.0025 2.58610e-02 4.14100e-03 9.38516e-01 4.40266e-01
	0.0000 2.57700e-02 4.28100e-03 9.24766e-01 4.58439e-01


==> Data/multTargets/FA_RATE_MIN_NAF_SPACING_NOISE_-30.0_ANTENNAS_16_SAMPLING_DOMAIN_NAF_Kappa_0.0.txt <==
	0.1000 3.04850e-02 5.51870e+00 4.19863e+00 1.53740e-02
	0.0975 4.51170e-02 5.50875e+00 4.18455e+00 1.68320e-02
	0.0950 6.36830e-02 5.50864e+00 4.16216e+00 1.58960e-02
	0.0925 8.18810e-02 5.49922e+00 4.14303e+00 1.53510e-02
	0.0900 9.89430e-02 5.49988e+00 4.12491e+00 1.54740e-02
	0.0875 1.13926e-01 5.48981e+00 4.11207e+00 1.56990e-02
	0.0850 1.29789e-01 5.48771e+00 4.10277e+00 1.66180e-02
	0.0825 1.46086e-01 5.47223e+00 4.08650e+00 1.66310e-02
	0.0800 1.58107e-01 5.45019e+00 4.07145e+00 1.54940e-02
	0.0775 1.64359e-01 5.43218e+00 4.05520e+00 1.67760e-02
	0.0750 1.68080e-01 5.41579e+00 4.03800e+00 1.55570e-02
	0.0725 1.67453e-01 5.40847e+00 4.02864e+00 1.54880e-02
	0.0700 1.65697e-01 5.40133e+00 4.01305e+00 1.55890e-02
	0.0675 1.63553e-01 5.40105e+00 3.99732e+00 1.66180e-02
	0.0650 1.62087e-01 5.39185e+00 3.97538e+00 1.55700e-02
	0.0625 1.60521e-01 5.38642e+00 3.95198e+00 1.55330e-02
	0.0600 1.59123e-01 5.37917e+00 3.92653e+00 1.53270e-02
	0.0575 1.59982e-01 5.37174e+00 3.90031e+00 1.52480e-02
	0.0550 1.69614e-01 5.37513e+00 3.86570e+00 1.52320e-02
	0.0525 1.88208e-01 5.36021e+00 3.81574e+00 1.61580e-02
	0.0500 2.09731e-01 5.35803e+00 3.76148e+00 1.61320e-02
	0.0475 2.34003e-01 5.34638e+00 3.70222e+00 1.55440e-02
	0.0450 2.60402e-01 5.32139e+00 3.64771e+00 1.66060e-02
	0.0425 2.89254e-01 5.29311e+00 3.58383e+00 1.57010e-02
	0.0400 3.20856e-01 5.27206e+00 3.53249e+00 1.66980e-02
	0.0375 3.52734e-01 5.24952e+00 3.48027e+00 1.68780e-02
	0.0350 3.89075e-01 5.23956e+00 3.42839e+00 1.74550e-02
	0.0325 4.26628e-01 5.22576e+00 3.37155e+00 1.97330e-02
	0.0300 4.63451e-01 5.22881e+00 3.32540e+00 1.93650e-02
	0.0275 5.02057e-01 5.22661e+00 3.27609e+00 2.06130e-02
	0.0250 5.40629e-01 5.23749e+00 3.23123e+00 2.18850e-02
	0.0225 5.75271e-01 5.23624e+00 3.18394e+00 2.37930e-02
	0.0200 6.04710e-01 5.23876e+00 3.14471e+00 2.62310e-02
	0.0175 6.27322e-01 5.23941e+00 3.10699e+00 3.05170e-02
	0.0150 6.42255e-01 5.23094e+00 3.07166e+00 3.14260e-02
	0.0125 6.54364e-01 5.22418e+00 3.03171e+00 3.59270e-02
	0.0100 6.57572e-01 5.21252e+00 3.00818e+00 4.03390e-02
	0.0075 6.50498e-01 5.18557e+00 2.97885e+00 4.87580e-02
	0.0050 6.46556e-01 5.16093e+00 2.95474e+00 5.35490e-02
	0.0025 6.38494e-01 5.13834e+00 2.93678e+00 6.66400e-02
	0.0000 6.30147e-01 5.10772e+00 2.91823e+00 7.93410e-02


==> Data/multTargets/FA_RATE_MIN_NAF_SPACING_NOISE_-30.0_ANTENNAS_16_SAMPLING_DOMAIN_NAF_Kappa_6.0.txt <==
	0.1000 1.00000e-10 1.00000e-10 1.00000e-10 1.65910e-02
	0.0975 1.00000e-10 1.00000e-10 1.00000e-10 1.56050e-02
	0.0950 1.00000e-10 1.00000e-10 1.00000e-10 1.58960e-02
	0.0925 1.00000e-10 1.00000e-10 1.00000e-10 1.53510e-02
	0.0900 1.00000e-10 1.00000e-10 1.00000e-10 1.54740e-02
	0.0875 1.00000e-10 1.00000e-10 1.00000e-10 1.56990e-02
	0.0850 1.00000e-10 1.00000e-10 1.00000e-10 1.53560e-02
	0.0825 1.00000e-10 1.00000e-10 1.00000e-10 1.66310e-02
	0.0800 1.00000e-10 1.00000e-10 1.00000e-10 1.54940e-02
	0.0775 1.00000e-10 1.00000e-10 1.00000e-10 1.56250e-02
	0.0750 1.00000e-10 1.00000e-10 1.00000e-10 1.55570e-02
	0.0725 1.00000e-10 1.00000e-10 1.00000e-10 1.54880e-02
	0.0700 1.00000e-10 1.00000e-10 1.00000e-10 1.55890e-02
	0.0675 1.00000e-10 1.00000e-10 1.00000e-10 1.66180e-02
	0.0650 1.00000e-10 1.00000e-10 2.35000e-04 1.68810e-02
	0.0625 1.00000e-10 1.00000e-10 7.01100e-03 1.55330e-02
	0.0600 1.00000e-10 1.00000e-10 1.57690e-02 1.62380e-02
	0.0575 1.00000e-10 1.00000e-10 2.45960e-02 1.52480e-02
	0.0550 1.00000e-10 1.00000e-10 3.24730e-02 1.52320e-02
	0.0525 1.00000e-10 1.00000e-10 3.84960e-02 1.52680e-02
	0.0500 1.00000e-10 1.00000e-10 4.39690e-02 1.61320e-02
	0.0475 1.00000e-10 1.00000e-10 4.91220e-02 1.55440e-02
	0.0450 1.00000e-06 1.00000e-06 5.44590e-02 1.54090e-02
	0.0425 1.00000e-06 3.00000e-06 6.12920e-02 1.57010e-02
	0.0400 8.00000e-06 1.20000e-05 6.71730e-02 1.66980e-02
	0.0375 6.70000e-05 4.80000e-05 7.22030e-02 1.68780e-02
	0.0350 3.78000e-04 2.26000e-04 7.60120e-02 1.74550e-02
	0.0325 9.12000e-04 5.69000e-04 7.87100e-02 1.97330e-02
	0.0300 1.43900e-03 1.01700e-03 8.00470e-02 1.93650e-02
	0.0275 1.99000e-03 1.49700e-03 8.18600e-02 2.06130e-02
	0.0250 2.48100e-03 1.82500e-03 8.25670e-02 2.18850e-02
	0.0225 2.81500e-03 2.12800e-03 8.26730e-02 2.37930e-02
	0.0200 3.02800e-03 2.28000e-03 8.35320e-02 2.62310e-02
	0.0175 3.09500e-03 2.36700e-03 8.32160e-02 3.05170e-02
	0.0150 3.13900e-03 2.28500e-03 8.28080e-02 3.14260e-02
	0.0125 3.06300e-03 2.27000e-03 8.25620e-02 3.59270e-02
	0.0100 2.93400e-03 2.22900e-03 8.15110e-02 4.03390e-02
	0.0075 2.96600e-03 2.20600e-03 7.98900e-02 4.87580e-02
	0.0050 2.85900e-03 2.16200e-03 7.90650e-02 5.35490e-02
	0.0025 2.90800e-03 2.09900e-03 7.78740e-02 6.41200e-02
	0.0000 2.76800e-03 2.04900e-03 7.62840e-02 8.20540e-02


==> Data/multTargets/FA_RATE_MIN_NAF_SPACING_NOISE_-5.0_ANTENNAS_128_SAMPLING_DOMAIN_Deg_Kappa_6.0.txt <==
	0.0124 2.60321e-01 3.47194e-01 1.30978e+00 2.27910e-02
	0.0120 2.61462e-01 3.48303e-01 1.31017e+00 2.30840e-02
	0.0116 2.61237e-01 3.47257e-01 1.30907e+00 2.27770e-02
	0.0112 2.61317e-01 3.48274e-01 1.31038e+00 2.29250e-02
	0.0108 2.62455e-01 3.48969e-01 1.31108e+00 2.27780e-02
	0.0104 2.63033e-01 3.48641e-01 1.30974e+00 2.29090e-02
	0.0100 2.63192e-01 3.48760e-01 1.30964e+00 2.30370e-02
	0.0096 2.63225e-01 3.50399e-01 1.31078e+00 2.28880e-02
	0.0092 2.64401e-01 3.50490e-01 1.30948e+00 2.28790e-02
	0.0088 2.64780e-01 3.50226e-01 1.30983e+00 2.31690e-02
	0.0084 2.65044e-01 3.50288e-01 1.30941e+00 2.32490e-02
	0.0080 2.65146e-01 3.50735e-01 1.30654e+00 2.30050e-02
	0.0076 2.65814e-01 3.51040e-01 1.30697e+00 2.31550e-02
	0.0072 2.66223e-01 3.51457e-01 1.30571e+00 2.32320e-02
	0.0068 2.66771e-01 3.52246e-01 1.30661e+00 2.33110e-02
	0.0064 2.66486e-01 3.51520e-01 1.30387e+00 2.31220e-02
	0.0060 2.67965e-01 3.51566e-01 1.30300e+00 2.32040e-02
	0.0056 2.66338e-01 3.49896e-01 1.29906e+00 2.36210e-02
	0.0052 2.67533e-01 3.50191e-01 1.29977e+00 2.36370e-02
	0.0048 2.67082e-01 3.50316e-01 1.29609e+00 2.36810e-02
	0.0044 2.66930e-01 3.49752e-01 1.29465e+00 2.39500e-02
	0.0040 2.66753e-01 3.49286e-01 1.29151e+00 2.45570e-02
	0.0036 2.67026e-01 3.48183e-01 1.29035e+00 2.55960e-02
	0.0032 2.67283e-01 3.48796e-01 1.28809e+00 2.63000e-02
	0.0028 2.66223e-01 3.47436e-01 1.28542e+00 2.76660e-02
	0.0024 2.66770e-01 3.46731e-01 1.28156e+00 2.86290e-02
	0.0020 2.65913e-01 3.46591e-01 1.28073e+00 3.00860e-02
	0.0016 2.66367e-01 3.46451e-01 1.27836e+00 3.20980e-02
	0.0012 2.65369e-01 3.45813e-01 1.27585e+00 3.39820e-02
	0.0008 2.65449e-01 3.45670e-01 1.27351e+00 3.58590e-02
	0.0004 2.65036e-01 3.44343e-01 1.26984e+00 3.85380e-02
	0.0000 2.63685e-01 3.43862e-01 1.26699e+00 4.04310e-02


==> Data/multTargets/FA_RATE_MIN_NAF_SPACING_NOISE_-5.0_ANTENNAS_128_SAMPLING_DOMAIN_NAF_Kappa_6.0.txt <==
	0.0124 0.00000e+00 0.00000e+00 0.00000e+00 3.60000e-05
	0.0120 0.00000e+00 0.00000e+00 0.00000e+00 2.30000e-05
	0.0116 0.00000e+00 0.00000e+00 0.00000e+00 3.90000e-05
	0.0112 0.00000e+00 0.00000e+00 0.00000e+00 4.20000e-05
	0.0108 0.00000e+00 0.00000e+00 0.00000e+00 4.00000e-05
	0.0104 0.00000e+00 0.00000e+00 0.00000e+00 2.90000e-05
	0.0100 0.00000e+00 0.00000e+00 0.00000e+00 4.90000e-05
	0.0096 0.00000e+00 0.00000e+00 0.00000e+00 4.20000e-05
	0.0092 0.00000e+00 0.00000e+00 0.00000e+00 3.10000e-05
	0.0088 0.00000e+00 0.00000e+00 0.00000e+00 4.00000e-05
	0.0084 0.00000e+00 0.00000e+00 9.00000e-06 4.60000e-05
	0.0080 0.00000e+00 0.00000e+00 2.05000e-04 5.00000e-05
	0.0076 0.00000e+00 4.00000e-06 9.17000e-04 3.50000e-05
	0.0072 1.00000e-06 4.20000e-05 1.99000e-03 3.50000e-05
	0.0068 3.40000e-05 1.61000e-04 3.24900e-03 4.10000e-05
	0.0064 1.78000e-04 3.32000e-04 4.32000e-03 5.70000e-05
	0.0060 3.66000e-04 5.53000e-04 5.26900e-03 7.80000e-05
	0.0056 5.55000e-04 8.28000e-04 6.58500e-03 8.50000e-05
	0.0052 9.05000e-04 1.10400e-03 7.49400e-03 1.21000e-04
	0.0048 1.15800e-03 1.34900e-03 8.28900e-03 1.52000e-04
	0.0044 1.60000e-03 1.64700e-03 9.02600e-03 1.75000e-04
	0.0040 2.00900e-03 2.05100e-03 9.53800e-03 2.43000e-04
	0.0036 2.45700e-03 2.31900e-03 1.00200e-02 3.34000e-04
	0.0032 2.97300e-03 2.61300e-03 1.06580e-02 4.40000e-04
	0.0028 3.28500e-03 2.94600e-03 1.08960e-02 6.61000e-04
	0.0024 3.71000e-03 3.35600e-03 1.11750e-02 1.07000e-03
	0.0020 4.00900e-03 3.47600e-03 1.13830e-02 1.68300e-03
	0.0016 4.21200e-03 3.62600e-03 1.14890e-02 2.51000e-03
	0.0012 4.38900e-03 3.76800e-03 1.16090e-02 3.79700e-03
	0.0008 4.25100e-03 3.64700e-03 1.15860e-02 5.15500e-03
	0.0004 4.16900e-03 3.69900e-03 1.13190e-02 6.76100e-03
	0.0000 4.08900e-03 3.56200e-03 1.16040e-02 8.46500e-03


==> Data/multTargets/FA_RATE_MIN_NAF_SPACING_NOISE_-5.0_ANTENNAS_16_SAMPLING_DOMAIN_Deg_Kappa_6.0.txt <==
	0.1000 3.76020e-02 2.21080e-02 4.11690e-01 6.86814e-01
	0.0975 3.78320e-02 2.23200e-02 4.11062e-01 6.82086e-01
	0.0950 3.73410e-02 2.21680e-02 4.11772e-01 6.82632e-01
	0.0925 3.72550e-02 2.22080e-02 4.12420e-01 6.81365e-01
	0.0900 3.74110e-02 2.24060e-02 4.11833e-01 6.81104e-01
	0.0875 3.74840e-02 2.23470e-02 4.11263e-01 6.81001e-01
	0.0850 3.80510e-02 2.29320e-02 4.10027e-01 6.81494e-01
	0.0825 3.79100e-02 2.26390e-02 4.10942e-01 6.81168e-01
	0.0800 3.84150e-02 2.29690e-02 4.09752e-01 6.85088e-01
	0.0775 3.76760e-02 2.29240e-02 4.08465e-01 6.79287e-01
	0.0750 3.79960e-02 2.29840e-02 4.09550e-01 6.84360e-01
	0.0725 3.79810e-02 2.23510e-02 4.08739e-01 6.79728e-01
	0.0700 3.81780e-02 2.30890e-02 4.08714e-01 6.80416e-01
	0.0675 3.85450e-02 2.33230e-02 4.09242e-01 6.79167e-01
	0.0650 3.84060e-02 2.30280e-02 4.08982e-01 6.83543e-01
	0.0625 3.85940e-02 2.28700e-02 4.08001e-01 6.82975e-01
	0.0600 3.82750e-02 2.31230e-02 4.05800e-01 6.82953e-01
	0.0575 3.81500e-02 2.28990e-02 4.05417e-01 6.79951e-01
	0.0550 3.81700e-02 2.29990e-02 4.04624e-01 6.77845e-01
	0.0525 3.84010e-02 2.29360e-02 4.02925e-01 6.78914e-01
	0.0500 3.81860e-02 2.30410e-02 4.00879e-01 6.82930e-01
	0.0475 3.83600e-02 2.28180e-02 3.98239e-01 6.83005e-01
	0.0450 3.83740e-02 2.27190e-02 3.94570e-01 6.79555e-01
	0.0425 3.79690e-02 2.22060e-02 3.92605e-01 6.80719e-01
	0.0400 3.85210e-02 2.23960e-02 3.88763e-01 6.80412e-01
	0.0375 3.86580e-02 2.21920e-02 3.85583e-01 6.82149e-01
	0.0350 3.90420e-02 2.27950e-02 3.81158e-01 6.84848e-01
	0.0325 3.94200e-02 2.26310e-02 3.77496e-01 6.87146e-01
	0.0300 3.98340e-02 2.28510e-02 3.74943e-01 6.95643e-01
	0.0275 3.98070e-02 2.28070e-02 3.69927e-01 6.94598e-01
	0.0250 4.06100e-02 2.29760e-02 3.65318e-01 6.98892e-01
	0.0225 4.05430e-02 2.33990e-02 3.61471e-01 7.02959e-01
	0.0200 4.09900e-02 2.33510e-02 3.57157e-01 7.09509e-01
	0.0175 4.08670e-02 2.32580e-02 3.53968e-01 7.18091e-01
	0.0150 4.10180e-02 2.33670e-02 3.49789e-01 7.24457e-01
	0.0125 4.09600e-02 2.28790e-02 3.44583e-01 7.26637e-01
	0.0100 4.06530e-02 2.27640e-02 3.42453e-01 7.33305e-01
	0.0075 4.08600e-02 2.26810e-02 3.38085e-01 7.42721e-01
	0.0050 4.07490e-02 2.27340e-02 3.33870e-01 7.49951e-01
	0.0025 4.01000e-02 2.25580e-02 3.31767e-01 7.54697e-01
	0.0000 4.02740e-02 2.24180e-02 3.27467e-01 7.65278e-01


==> Data/multTargets/FA_RATE_MIN_NAF_SPACING_NOISE_-5.0_ANTENNAS_16_SAMPLING_DOMAIN_NAF_Kappa_0.0.txt <==
	0.1000 3.21000e-03 2.94600e-03 2.12600e-03 2.63292e-01
	0.0975 3.20300e-03 2.92300e-03 2.08400e-03 2.63088e-01
	0.0950 3.24800e-03 2.91300e-03 2.14800e-03 2.59381e-01
	0.0925 3.27000e-03 3.00400e-03 2.03800e-03 2.58829e-01
	0.0900 3.22700e-03 2.92900e-03 2.08800e-03 2.58781e-01
	0.0875 3.20900e-03 2.95000e-03 2.09400e-03 2.58877e-01
	0.0850 3.23900e-03 2.90600e-03 2.08300e-03 2.59174e-01
	0.0825 3.18400e-03 2.84200e-03 2.07900e-03 2.63052e-01
	0.0800 3.22000e-03 2.90500e-03 2.07600e-03 2.62859e-01
	0.0775 3.24700e-03 2.95800e-03 2.16000e-03 2.59208e-01
	0.0750 3.22000e-03 2.87900e-03 2.20700e-03 2.59372e-01
	0.0725 3.25800e-03 2.98900e-03 2.18500e-03 2.59495e-01
	0.0700 3.34000e-03 2.98600e-03 2.38300e-03 2.58672e-01
	0.0675 3.13000e-03 2.80600e-03 2.68000e-03 2.62760e-01
	0.0650 3.33400e-03 2.99000e-03 3.37900e-03 2.63298e-01
	0.0625 3.26600e-03 3.00500e-03 4.68800e-03 2.59813e-01
	0.0600 3.24000e-03 2.95600e-03 6.70000e-03 2.60343e-01
	0.0575 3.24400e-03 2.93000e-03 9.19300e-03 2.59851e-01
	0.0550 3.18700e-03 2.91000e-03 1.21230e-02 2.60324e-01
	0.0525 3.32300e-03 3.00700e-03 1.51230e-02 2.60449e-01
	0.0500 3.15800e-03 2.87100e-03 1.83850e-02 2.66405e-01
	0.0475 3.25500e-03 2.88800e-03 2.18690e-02 2.62647e-01
	0.0450 3.25100e-03 2.88600e-03 2.48230e-02 2.64731e-01
	0.0425 3.24500e-03 2.90400e-03 2.84730e-02 2.67405e-01
	0.0400 3.32100e-03 2.90300e-03 3.12350e-02 2.70340e-01
	0.0375 3.25200e-03 2.97800e-03 3.40460e-02 2.75254e-01
	0.0350 3.30700e-03 2.92700e-03 3.63360e-02 2.83960e-01
	0.0325 3.38800e-03 3.01000e-03 3.87590e-02 2.90297e-01
	0.0300 3.44000e-03 3.02900e-03 3.98090e-02 2.93536e-01
	0.0275 3.40600e-03 3.00200e-03 4.13390e-02 3.01348e-01
	0.0250 3.41600e-03 3.00100e-03 4.20200e-02 3.10951e-01
	0.0225 3.55800e-03 3.04600e-03 4.24740e-02 3.21007e-01
	0.0200 3.50100e-03 2.97200e-03 4.25890e-02 3.31847e-01
	0.0175 3.45700e-03 3.03800e-03 4.21870e-02 3.46255e-01
	0.0150 3.46900e-03 3.04900e-03 4.15290e-02 3.53925e-01
	0.0125 3.67500e-03 3.17700e-03 4.14920e-02 3.66048e-01
	0.0100 3.57000e-03 3.06400e-03 4.08020e-02 3.75881e-01
	0.0075 3.57300e-03 3.19600e-03 4.00010e-02 3.92436e-01
	0.0050 3.50400e-03 3.08700e-03 3.95570e-02 4.01362e-01
	0.0025 3.56100e-03 3.15800e-03 3.86190e-02 4.13079e-01
	0.0000 3.58500e-03 3.11200e-03 3.80910e-02 4.24781e-01


==> Data/multTargets/FA_RATE_MIN_NAF_SPACING_NOISE_-5.0_ANTENNAS_16_SAMPLING_DOMAIN_NAF_Kappa_6.0.txt <==
	0.1000 3.21000e-03 2.94600e-03 2.12600e-03 2.63292e-01
	0.0975 3.20300e-03 2.92300e-03 2.08400e-03 2.59680e-01
	0.0950 3.24800e-03 2.91300e-03 2.14800e-03 2.59381e-01
	0.0925 3.27000e-03 3.00400e-03 2.03800e-03 2.62737e-01
	0.0900 3.22700e-03 2.92900e-03 2.08800e-03 2.58781e-01
	0.0875 3.20900e-03 2.95000e-03 2.09400e-03 2.58877e-01
	0.0850 3.23900e-03 2.90600e-03 2.08300e-03 2.59174e-01
	0.0825 3.18400e-03 2.84200e-03 2.07900e-03 2.63052e-01
	0.0800 3.22000e-03 2.90500e-03 2.07600e-03 2.62859e-01
	0.0775 3.24700e-03 2.95800e-03 2.16000e-03 2.59208e-01
	0.0750 3.22000e-03 2.87900e-03 2.20700e-03 2.59372e-01
	0.0725 3.25800e-03 2.98900e-03 2.18500e-03 2.59495e-01
	0.0700 3.34000e-03 2.98600e-03 2.38300e-03 2.58672e-01
	0.0675 3.13000e-03 2.80600e-03 2.68000e-03 2.59118e-01
	0.0650 3.33400e-03 2.99000e-03 3.37900e-03 2.63298e-01
	0.0625 3.26600e-03 3.00500e-03 4.68800e-03 2.59813e-01
	0.0600 3.24000e-03 2.95600e-03 6.70000e-03 2.60343e-01
	0.0575 3.24400e-03 2.93000e-03 9.19300e-03 2.59851e-01
	0.0550 3.18700e-03 2.91000e-03 1.21230e-02 2.60324e-01
	0.0525 3.32300e-03 3.00700e-03 1.51230e-02 2.60449e-01
	0.0500 3.15800e-03 2.87100e-03 1.83850e-02 2.66405e-01
	0.0475 3.25500e-03 2.88800e-03 2.18690e-02 2.66544e-01
	0.0450 3.25100e-03 2.88600e-03 2.48230e-02 2.64731e-01
	0.0425 3.24500e-03 2.90400e-03 2.84730e-02 2.67405e-01
	0.0400 3.32100e-03 2.90300e-03 3.12350e-02 2.70340e-01
	0.0375 3.25200e-03 2.97700e-03 3.40450e-02 2.75254e-01
	0.0350 3.30600e-03 2.92700e-03 3.63300e-02 2.79367e-01
	0.0325 3.38500e-03 3.00900e-03 3.87470e-02 2.90297e-01
	0.0300 3.43600e-03 3.02700e-03 3.97950e-02 2.96947e-01
	0.0275 3.39500e-03 2.99800e-03 4.13140e-02 3.01348e-01
	0.0250 3.39500e-03 2.99300e-03 4.19880e-02 3.10951e-01
	0.0225 3.52200e-03 3.02600e-03 4.24330e-02 3.21007e-01
	0.0200 3.44600e-03 2.94500e-03 4.25150e-02 3.31847e-01
	0.0175 3.39300e-03 2.99100e-03 4.21190e-02 3.46255e-01
	0.0150 3.38800e-03 2.99600e-03 4.14430e-02 3.57398e-01
	0.0125 3.55700e-03 3.10000e-03 4.13900e-02 3.66048e-01
	0.0100 3.45800e-03 2.97300e-03 4.06940e-02 3.75881e-01
	0.0075 3.41200e-03 3.07000e-03 3.98920e-02 3.88991e-01
	0.0050 3.35100e-03 2.97500e-03 3.94280e-02 4.04597e-01
	0.0025 3.36200e-03 2.99900e-03 3.84640e-02 4.13079e-01
	0.0000 3.38400e-03 2.95000e-03 3.79290e-02 4.28344e-01


==> Data/multTargets/MISSED_DET_MIN_NAF_SPACING_NOISE_-30.0_ANTENNAS_128_SAMPLING_DOMAIN_Deg_KAPPA_6.0.txt <==
	0.0124 6.54050e-02 8.06360e-02 4.79200e-03 1.00000e+00
	0.0120 6.57560e-02 8.09680e-02 4.74700e-03 1.00000e+00
	0.0116 6.55700e-02 8.07490e-02 4.72800e-03 1.00000e+00
	0.0112 6.55440e-02 8.07200e-02 4.80800e-03 1.00000e+00
	0.0108 6.57760e-02 8.09150e-02 4.77200e-03 1.00000e+00
	0.0104 6.60010e-02 8.09640e-02 4.83400e-03 1.00000e+00
	0.0100 6.58230e-02 8.08960e-02 4.74200e-03 1.00000e+00
	0.0096 6.61830e-02 8.13410e-02 4.89100e-03 1.00000e+00
	0.0092 6.64260e-02 8.15650e-02 4.76800e-03 1.00000e+00
	0.0088 6.65620e-02 8.16870e-02 4.80600e-03 1.00000e+00
	0.0084 6.65560e-02 8.17330e-02 4.80000e-03 1.00000e+00
	0.0080 6.67410e-02 8.17660e-02 4.72800e-03 1.00000e+00
	0.0076 6.67960e-02 8.18700e-02 4.89600e-03 1.00000e+00
	0.0072 6.70030e-02 8.21790e-02 4.81800e-03 1.00000e+00
	0.0068 6.71530e-02 8.25440e-02 4.85900e-03 1.00000e+00
	0.0064 6.71530e-02 8.23290e-02 4.87100e-03 1.00000e+00
	0.0060 6.74950e-02 8.24510e-02 4.90000e-03 1.00000e+00
	0.0056 6.71830e-02 8.20110e-02 5.00100e-03 1.00000e+00
	0.0052 6.77880e-02 8.23710e-02 5.06000e-03 1.00000e+00
	0.0048 6.77980e-02 8.25530e-02 5.15800e-03 1.00000e+00
	0.0044 6.79710e-02 8.26250e-02 5.33700e-03 1.00000e+00
	0.0040 6.79330e-02 8.25470e-02 5.53600e-03 1.00000e+00
	0.0036 6.85620e-02 8.28880e-02 5.83900e-03 1.00000e+00
	0.0032 6.87780e-02 8.31920e-02 6.21200e-03 1.00000e+00
	0.0028 6.89040e-02 8.34720e-02 6.61000e-03 1.00000e+00
	0.0024 6.91660e-02 8.34720e-02 7.10700e-03 1.00000e+00
	0.0020 6.98050e-02 8.42770e-02 7.64600e-03 1.00000e+00
	0.0016 7.04360e-02 8.46270e-02 8.32100e-03 1.00000e+00
	0.0012 7.07110e-02 8.49490e-02 8.91700e-03 1.00000e+00
	0.0008 7.19730e-02 8.61770e-02 9.65400e-03 1.00000e+00
	0.0004 7.22750e-02 8.64490e-02 1.05010e-02 1.00000e+00
	0.0000 7.30380e-02 8.72490e-02 1.13440e-02 1.00000e+00


==> Data/multTargets/MISSED_DET_MIN_NAF_SPACING_NOISE_-30.0_ANTENNAS_128_SAMPLING_DOMAIN_NAF_KAPPA_6.0.txt <==
	0.0124 0.00000e+00 0.00000e+00 0.00000e+00 1.97171e-01
	0.0120 0.00000e+00 0.00000e+00 0.00000e+00 1.96428e-01
	0.0116 0.00000e+00 0.00000e+00 0.00000e+00 1.96683e-01
	0.0112 0.00000e+00 0.00000e+00 0.00000e+00 1.96389e-01
	0.0108 0.00000e+00 0.00000e+00 0.00000e+00 1.95753e-01
	0.0104 0.00000e+00 0.00000e+00 0.00000e+00 1.95700e-01
	0.0100 0.00000e+00 0.00000e+00 0.00000e+00 1.96379e-01
	0.0096 0.00000e+00 0.00000e+00 0.00000e+00 1.95247e-01
	0.0092 0.00000e+00 0.00000e+00 0.00000e+00 1.96113e-01
	0.0088 0.00000e+00 0.00000e+00 0.00000e+00 1.94342e-01
	0.0084 0.00000e+00 0.00000e+00 0.00000e+00 1.95312e-01
	0.0080 0.00000e+00 0.00000e+00 0.00000e+00 1.95309e-01
	0.0076 0.00000e+00 1.00000e-10 0.00000e+00 1.95960e-01
	0.0072 1.00000e-10 2.20000e-05 0.00000e+00 1.96608e-01
	0.0068 7.00000e-06 1.07000e-04 0.00000e+00 1.96170e-01
	0.0064 9.40000e-05 2.83000e-04 0.00000e+00 1.96204e-01
	0.0060 2.43000e-04 5.35000e-04 1.00000e-06 1.95070e-01
	0.0056 4.61000e-04 8.20000e-04 4.00000e-06 1.95219e-01
	0.0052 6.99000e-04 1.05300e-03 6.00000e-06 1.95646e-01
	0.0048 8.84000e-04 1.27000e-03 1.20000e-05 1.95637e-01
	0.0044 1.24400e-03 1.59500e-03 2.10000e-05 1.95680e-01
	0.0040 1.61700e-03 1.95900e-03 4.70000e-05 1.95652e-01
	0.0036 1.91400e-03 2.25900e-03 7.20000e-05 1.95489e-01
	0.0032 2.40700e-03 2.74500e-03 1.18000e-04 1.95971e-01
	0.0028 2.89800e-03 3.23900e-03 1.90000e-04 1.95820e-01
	0.0024 3.41300e-03 3.79000e-03 2.73000e-04 1.96438e-01
	0.0020 3.95200e-03 4.32000e-03 4.21000e-04 1.97383e-01
	0.0016 4.58300e-03 4.95300e-03 6.49000e-04 1.97793e-01
	0.0012 5.41300e-03 5.74600e-03 9.02000e-04 1.99136e-01
	0.0008 6.30400e-03 6.69300e-03 1.30800e-03 1.98593e-01
	0.0004 7.40100e-03 7.76100e-03 2.10900e-03 1.99875e-01
	0.0000 8.41000e-03 8.79900e-03 3.04500e-03 1.99509e-01


==> Data/multTargets/MISSED_DET_MIN_NAF_SPACING_NOISE_-30.0_ANTENNAS_16_SAMPLING_DOMAIN_Deg_KAPPA_6.0.txt <==
	0.1000 4.21600e-03 1.00000e-06 4.96300e-02 1.00000e+00
	0.0975 4.18900e-03 6.00000e-06 4.96140e-02 1.00000e+00
	0.0950 4.06100e-03 2.20000e-05 4.98800e-02 1.00000e+00
	0.0925 4.06400e-03 5.70000e-05 4.99570e-02 1.00000e+00
	0.0900 4.10700e-03 1.40000e-04 4.98700e-02 1.00000e+00
	0.0875 4.17000e-03 2.66000e-04 4.99660e-02 1.00000e+00
	0.0850 4.35700e-03 4.61000e-04 5.00280e-02 1.00000e+00
	0.0825 4.50000e-03 7.13000e-04 5.01530e-02 1.00000e+00
	0.0800 4.76800e-03 1.06500e-03 5.02370e-02 1.00000e+00
	0.0775 5.09400e-03 1.44700e-03 5.01090e-02 1.00000e+00
	0.0750 5.71300e-03 1.95200e-03 5.02870e-02 1.00000e+00
	0.0725 6.20000e-03 2.53700e-03 5.02040e-02 1.00000e+00
	0.0700 6.94000e-03 3.25900e-03 5.00220e-02 1.00000e+00
	0.0675 7.81900e-03 4.10600e-03 4.99480e-02 1.00000e+00
	0.0650 8.72000e-03 5.13500e-03 5.00340e-02 1.00000e+00
	0.0625 9.81400e-03 6.28500e-03 4.99430e-02 1.00000e+00
	0.0600 1.12560e-02 7.67600e-03 4.96290e-02 1.00000e+00
	0.0575 1.28920e-02 9.24100e-03 4.98290e-02 1.00000e+00
	0.0550 1.48040e-02 1.11640e-02 4.99940e-02 1.00000e+00
	0.0525 1.71650e-02 1.33970e-02 4.99640e-02 1.00000e+00
	0.0500 1.98290e-02 1.57600e-02 4.97840e-02 1.00000e+00
	0.0475 2.25600e-02 1.81730e-02 5.01370e-02 1.00000e+00
	0.0450 2.57410e-02 2.09870e-02 5.00010e-02 1.00000e+00
	0.0425 2.89880e-02 2.38390e-02 5.04000e-02 1.00000e+00
	0.0400 3.25910e-02 2.69270e-02 5.07880e-02 1.00000e+00
	0.0375 3.59950e-02 3.00490e-02 5.14350e-02 1.00000e+00
	0.0350 3.94540e-02 3.30440e-02 5.24690e-02 1.00000e+00
	0.0325 4.33870e-02 3.65930e-02 5.37670e-02 1.00000e+00
	0.0300 4.71540e-02 4.00530e-02 5.53250e-02 1.00000e+00
	0.0275 5.13310e-02 4.38520e-02 5.71690e-02 1.00000e+00
	0.0250 5.52010e-02 4.75600e-02 5.95050e-02 1.00000e+00
	0.0225 5.93760e-02 5.16170e-02 6.20410e-02 1.00000e+00
	0.0200 6.33890e-02 5.57470e-02 6.47760e-02 1.00000e+00
	0.0175 6.77400e-02 6.00730e-02 6.78680e-02 1.00000e+00
	0.0150 7.21660e-02 6.44080e-02 7.11500e-02 1.00000e+00
	0.0125 7.65560e-02 6.88580e-02 7.48620e-02 1.00000e+00
	0.0100 8.13420e-02 7.37300e-02 7.83970e-02 1.00000e+00
	0.0075 8.63460e-02 7.89150e-02 8.23280e-02 1.00000e+00
	0.0050 9.17120e-02 8.43640e-02 8.65360e-02 1.00000e+00
	0.0025 9.68270e-02 8.96370e-02 9.05660e-02 1.00000e+00
	0.0000 1.02406e-01 9.53750e-02 9.48480e-02 1.00000e+00


==> Data/multTargets/MISSED_DET_MIN_NAF_SPACING_NOISE_-30.0_ANTENNAS_16_SAMPLING_DOMAIN_NAF_KAPPA_6.0.txt <==
	0.1000 0.00000e+00 0.00000e+00 2.20000e-05 7.82580e-02
	0.0975 0.00000e+00 0.00000e+00 1.50000e-05 7.82760e-02
	0.0950 0.00000e+00 0.00000e+00 1.60000e-05 7.77980e-02
	0.0925 0.00000e+00 0.00000e+00 2.10000e-05 7.81780e-02
	0.0900 0.00000e+00 0.00000e+00 2.10000e-05 7.76540e-02
	0.0875 0.00000e+00 0.00000e+00 1.90000e-05 7.77850e-02
	0.0850 0.00000e+00 0.00000e+00 2.00000e-05 7.74680e-02
	0.0825 0.00000e+00 0.00000e+00 1.70000e-05 7.77930e-02
	0.0800 0.00000e+00 0.00000e+00 1.80000e-05 7.78670e-02
	0.0775 0.00000e+00 0.00000e+00 1.80000e-05 7.83490e-02
	0.0750 0.00000e+00 0.00000e+00 1.80000e-05 7.86370e-02
	0.0725 0.00000e+00 0.00000e+00 2.30000e-05 7.92530e-02
	0.0700 0.00000e+00 0.00000e+00 2.30000e-05 8.00770e-02
	0.0675 0.00000e+00 0.00000e+00 2.70000e-05 8.13820e-02
	0.0650 0.00000e+00 0.00000e+00 2.20000e-05 8.40760e-02
	0.0625 0.00000e+00 0.00000e+00 2.80000e-05 8.47960e-02
	0.0600 0.00000e+00 1.00000e-10 2.20000e-05 8.58740e-02
	0.0575 0.00000e+00 1.07000e-04 3.10000e-05 8.57600e-02
	0.0550 4.00000e-06 5.89000e-04 2.80000e-05 8.54740e-02
	0.0525 4.99000e-04 1.74700e-03 2.90000e-05 8.49960e-02
	0.0500 1.82300e-03 3.44400e-03 3.80000e-05 8.50880e-02
	0.0475 3.62700e-03 5.57600e-03 4.30000e-05 8.45870e-02
	0.0450 5.62200e-03 7.84800e-03 5.60000e-05 8.41760e-02
	0.0425 8.04300e-03 1.04180e-02 9.30000e-05 8.39360e-02
	0.0400 1.05980e-02 1.30360e-02 1.48000e-04 8.34780e-02
	0.0375 1.34080e-02 1.59230e-02 2.05000e-04 8.23640e-02
	0.0350 1.64730e-02 1.90770e-02 3.14000e-04 8.19970e-02
	0.0325 1.98620e-02 2.24790e-02 4.70000e-04 8.16330e-02
	0.0300 2.31930e-02 2.57770e-02 7.02000e-04 8.10670e-02
	0.0275 2.70600e-02 2.96030e-02 9.17000e-04 8.08410e-02
	0.0250 3.08680e-02 3.32940e-02 1.29700e-03 8.24950e-02
	0.0225 3.46080e-02 3.69640e-02 1.72700e-03 8.52540e-02
	0.0200 3.87780e-02 4.10260e-02 2.27200e-03 8.75980e-02
	0.0175 4.29410e-02 4.50690e-02 3.04700e-03 9.14100e-02
	0.0150 4.72480e-02 4.92710e-02 3.97200e-03 9.49920e-02
	0.0125 5.20450e-02 5.40020e-02 5.45000e-03 9.92180e-02
	0.0100 5.64320e-02 5.85380e-02 7.10000e-03 1.03128e-01
	0.0075 6.20610e-02 6.41520e-02 9.55900e-03 1.08346e-01
	0.0050 6.77790e-02 6.98060e-02 1.32720e-02 1.12634e-01
	0.0025 7.35300e-02 7.55340e-02 1.82550e-02 1.17078e-01
	0.0000 7.86030e-02 8.06270e-02 2.36310e-02 1.21796e-01


==> Data/multTargets/MISSED_DET_MIN_NAF_SPACING_NOISE_-5.0_ANTENNAS_128_SAMPLING_DOMAIN_Deg_KAPPA_6.0.txt <==
	0.0124 6.72950e-02 8.26940e-02 5.82900e-03 1.00000e+00
	0.0120 6.75790e-02 8.29060e-02 5.90100e-03 1.00000e+00
	0.0116 6.74600e-02 8.27630e-02 5.84100e-03 1.00000e+00
	0.0112 6.74580e-02 8.28910e-02 5.82800e-03 1.00000e+00
	0.0108 6.78300e-02 8.31360e-02 5.83000e-03 1.00000e+00
	0.0104 6.79220e-02 8.31390e-02 5.85100e-03 1.00000e+00
	0.0100 6.80540e-02 8.30750e-02 5.89600e-03 1.00000e+00
	0.0096 6.79960e-02 8.35370e-02 5.87600e-03 1.00000e+00
	0.0092 6.83040e-02 8.35580e-02 5.92400e-03 1.00000e+00
	0.0088 6.85210e-02 8.37500e-02 6.00400e-03 1.00000e+00
	0.0084 6.85330e-02 8.36500e-02 5.96600e-03 1.00000e+00
	0.0080 6.85810e-02 8.39410e-02 5.89200e-03 1.00000e+00
	0.0076 6.87240e-02 8.39230e-02 5.98300e-03 1.00000e+00
	0.0072 6.89660e-02 8.42150e-02 6.02800e-03 1.00000e+00
	0.0068 6.90430e-02 8.44260e-02 6.05200e-03 1.00000e+00
	0.0064 6.90850e-02 8.42310e-02 5.98500e-03 1.00000e+00
	0.0060 6.96350e-02 8.44600e-02 6.08300e-03 1.00000e+00
	0.0056 6.91730e-02 8.41070e-02 6.27700e-03 1.00000e+00
	0.0052 6.96760e-02 8.42670e-02 6.37600e-03 1.00000e+00
	0.0048 6.98240e-02 8.46910e-02 6.49100e-03 1.00000e+00
	0.0044 6.98470e-02 8.46100e-02 6.72800e-03 1.00000e+00
	0.0040 6.99840e-02 8.47750e-02 7.13200e-03 1.00000e+00
	0.0036 7.05260e-02 8.49990e-02 7.51700e-03 1.00000e+00
	0.0032 7.07670e-02 8.53310e-02 7.95100e-03 1.00000e+00
	0.0028 7.11520e-02 8.55000e-02 8.52800e-03 1.00000e+00
	0.0024 7.15140e-02 8.55480e-02 9.05600e-03 1.00000e+00
	0.0020 7.20160e-02 8.63740e-02 9.66600e-03 1.00000e+00
	0.0016 7.26650e-02 8.67620e-02 1.04650e-02 1.00000e+00
	0.0012 7.28420e-02 8.70800e-02 1.11170e-02 1.00000e+00
	0.0008 7.39800e-02 8.81440e-02 1.19490e-02 1.00000e+00
	0.0004 7.46390e-02 8.85100e-02 1.28900e-02 1.00000e+00
	0.0000 7.51600e-02 8.92730e-02 1.35880e-02 1.00000e+00


==> Data/multTargets/MISSED_DET_MIN_NAF_SPACING_NOISE_-5.0_ANTENNAS_128_SAMPLING_DOMAIN_NAF_KAPPA_6.0.txt <==
	0.0124 0.00000e+00 0.00000e+00 1.00000e-05 9.93869e-01
	0.0120 0.00000e+00 0.00000e+00 7.00000e-06 9.93827e-01
	0.0116 0.00000e+00 0.00000e+00 1.00000e-05 9.93831e-01
	0.0112 0.00000e+00 0.00000e+00 1.20000e-05 9.93785e-01
	0.0108 0.00000e+00 0.00000e+00 1.30000e-05 9.93904e-01
	0.0104 0.00000e+00 0.00000e+00 8.00000e-06 9.93820e-01
	0.0100 0.00000e+00 0.00000e+00 1.50000e-05 9.93816e-01
	0.0096 0.00000e+00 0.00000e+00 1.10000e-05 9.93834e-01
	0.0092 0.00000e+00 0.00000e+00 1.00000e-05 9.93827e-01
	0.0088 0.00000e+00 0.00000e+00 1.20000e-05 9.93833e-01
	0.0084 0.00000e+00 0.00000e+00 1.30000e-05 9.93819e-01
	0.0080 0.00000e+00 1.00000e-10 1.30000e-05 9.93801e-01
	0.0076 1.00000e-10 2.00000e-06 1.10000e-05 9.93833e-01
	0.0072 2.00000e-06 2.80000e-05 1.00000e-05 9.93862e-01
	0.0068 4.10000e-05 1.28000e-04 1.50000e-05 9.93783e-01
	0.0064 1.87000e-04 3.06000e-04 3.40000e-05 9.93862e-01
	0.0060 4.13000e-04 5.89000e-04 7.40000e-05 9.93815e-01
	0.0056 6.88000e-04 8.81000e-04 1.68000e-04 9.93781e-01
	0.0052 9.56000e-04 1.16900e-03 3.22000e-04 9.93759e-01
	0.0048 1.21300e-03 1.39600e-03 5.59000e-04 9.93836e-01
	0.0044 1.57300e-03 1.73900e-03 9.38000e-04 9.93824e-01
	0.0040 1.94400e-03 2.13200e-03 1.50700e-03 9.93745e-01
	0.0036 2.29300e-03 2.44800e-03 2.10200e-03 9.93711e-01
	0.0032 2.78200e-03 2.91200e-03 2.84800e-03 9.93756e-01
	0.0028 3.28500e-03 3.45600e-03 3.68100e-03 9.93722e-01
	0.0024 3.82300e-03 3.98700e-03 4.55900e-03 9.93718e-01
	0.0020 4.37800e-03 4.52800e-03 5.42800e-03 9.93762e-01
	0.0016 5.04300e-03 5.19100e-03 6.32600e-03 9.93805e-01
	0.0012 5.82900e-03 5.97500e-03 7.23600e-03 9.93770e-01
	0.0008 6.69100e-03 6.86400e-03 8.07000e-03 9.93836e-01
	0.0004 7.75600e-03 7.95400e-03 9.08300e-03 9.93775e-01
	0.0000 8.79400e-03 8.99800e-03 1.00010e-02 9.93732e-01


==> Data/multTargets/MISSED_DET_MIN_NAF_SPACING_NOISE_-5.0_ANTENNAS_16_SAMPLING_DOMAIN_Deg_KAPPA_6.0.txt <==
	0.1000 9.65500e-03 5.32200e-03 2.00060e-01 1.00000e+00
	0.0975 9.75900e-03 5.36800e-03 1.99629e-01 1.00000e+00
	0.0950 9.65100e-03 5.43600e-03 2.00060e-01 1.00000e+00
	0.0925 9.62000e-03 5.52400e-03 1.99503e-01 1.00000e+00
	0.0900 9.75200e-03 5.66200e-03 1.99622e-01 1.00000e+00
	0.0875 9.92900e-03 5.76700e-03 1.99516e-01 1.00000e+00
	0.0850 1.02350e-02 6.06300e-03 1.99573e-01 1.00000e+00
	0.0825 1.04180e-02 6.30300e-03 1.99568e-01 1.00000e+00
	0.0800 1.09440e-02 6.74600e-03 1.99626e-01 1.00000e+00
	0.0775 1.10540e-02 7.10900e-03 1.99035e-01 1.00000e+00
	0.0750 1.16800e-02 7.68200e-03 1.99422e-01 1.00000e+00
	0.0725 1.22650e-02 8.16900e-03 1.99223e-01 1.00000e+00
	0.0700 1.30150e-02 9.06900e-03 1.99500e-01 1.00000e+00
	0.0675 1.39290e-02 9.98200e-03 1.99144e-01 1.00000e+00
	0.0650 1.50050e-02 1.10430e-02 1.99072e-01 1.00000e+00
	0.0625 1.61600e-02 1.22240e-02 1.98947e-01 1.00000e+00
	0.0600 1.75780e-02 1.37430e-02 1.99021e-01 1.00000e+00
	0.0575 1.92140e-02 1.54070e-02 1.99125e-01 1.00000e+00
	0.0550 2.12010e-02 1.75100e-02 1.98443e-01 1.00000e+00
	0.0525 2.35160e-02 1.97610e-02 1.98979e-01 1.00000e+00
	0.0500 2.60930e-02 2.23800e-02 1.99074e-01 1.00000e+00
	0.0475 2.86110e-02 2.48770e-02 1.99147e-01 1.00000e+00
	0.0450 3.15860e-02 2.77640e-02 1.99198e-01 1.00000e+00
	0.0425 3.46720e-02 3.07580e-02 1.99686e-01 1.00000e+00
	0.0400 3.80270e-02 3.38800e-02 1.99686e-01 1.00000e+00
	0.0375 4.13510e-02 3.71660e-02 2.00246e-01 1.00000e+00
	0.0350 4.46570e-02 4.05370e-02 2.01314e-01 1.00000e+00
	0.0325 4.85660e-02 4.41850e-02 2.02124e-01 1.00000e+00
	0.0300 5.23330e-02 4.78900e-02 2.04024e-01 1.00000e+00
	0.0275 5.63880e-02 5.19530e-02 2.04957e-01 1.00000e+00
	0.0250 6.07130e-02 5.60600e-02 2.06904e-01 1.00000e+00
	0.0225 6.49230e-02 6.05010e-02 2.08421e-01 1.00000e+00
	0.0200 6.95500e-02 6.51160e-02 2.10948e-01 1.00000e+00
	0.0175 7.43050e-02 7.00010e-02 2.13042e-01 1.00000e+00
	0.0150 7.93250e-02 7.50650e-02 2.15647e-01 1.00000e+00
	0.0125 8.45570e-02 8.03930e-02 2.18011e-01 1.00000e+00
	0.0100 9.00200e-02 8.60850e-02 2.20841e-01 1.00000e+00
	0.0075 9.54760e-02 9.15330e-02 2.23148e-01 1.00000e+00
	0.0050 1.01015e-01 9.73260e-02 2.26224e-01 1.00000e+00
	0.0025 1.06330e-01 1.02824e-01 2.29469e-01 1.00000e+00
	0.0000 1.12024e-01 1.08518e-01 2.32227e-01 1.00000e+00


==> Data/multTargets/MISSED_DET_MIN_NAF_SPACING_NOISE_-5.0_ANTENNAS_16_SAMPLING_DOMAIN_NAF_KAPPA_6.0.txt <==
	0.1000 9.22000e-04 8.47000e-04 5.70450e-02 8.02490e-01
	0.0975 9.18000e-04 8.31000e-04 5.70520e-02 8.01812e-01
	0.0950 9.20000e-04 8.27000e-04 5.68850e-02 8.01129e-01
	0.0925 9.31000e-04 8.43000e-04 5.70080e-02 8.00523e-01
	0.0900 9.21000e-04 8.29000e-04 5.68920e-02 8.00291e-01
	0.0875 9.09000e-04 8.26000e-04 5.65950e-02 7.99847e-01
	0.0850 9.31000e-04 8.26000e-04 5.68270e-02 7.99623e-01
	0.0825 9.09000e-04 8.07000e-04 5.71240e-02 7.99081e-01
	0.0800 9.32000e-04 8.36000e-04 5.68100e-02 7.98949e-01
	0.0775 9.35000e-04 8.44000e-04 5.69450e-02 7.98621e-01
	0.0750 9.11000e-04 8.13000e-04 5.70120e-02 7.98569e-01
	0.0725 9.37000e-04 8.44000e-04 5.70490e-02 7.98198e-01
	0.0700 9.72000e-04 8.59000e-04 5.68450e-02 7.98087e-01
	0.0675 9.06000e-04 8.05000e-04 5.68900e-02 7.97733e-01
	0.0650 9.80000e-04 9.06000e-04 5.71070e-02 7.97563e-01
	0.0625 9.86000e-04 1.00900e-03 5.71590e-02 7.97409e-01
	0.0600 1.09900e-03 1.25800e-03 5.72920e-02 7.97204e-01
	0.0575 1.39500e-03 1.77900e-03 5.74260e-02 7.96798e-01
	0.0550 1.96700e-03 2.71000e-03 5.74530e-02 7.96780e-01
	0.0525 2.98400e-03 4.09400e-03 5.73930e-02 7.96384e-01
	0.0500 4.27400e-03 5.71900e-03 5.81360e-02 7.96125e-01
	0.0475 6.25200e-03 7.90800e-03 5.85570e-02 7.95612e-01
	0.0450 8.32800e-03 1.02600e-02 5.90180e-02 7.95209e-01
	0.0425 1.09020e-02 1.30240e-02 6.00490e-02 7.94497e-01
	0.0400 1.36470e-02 1.58200e-02 6.12110e-02 7.93754e-01
	0.0375 1.65880e-02 1.89280e-02 6.28590e-02 7.92883e-01
	0.0350 1.97020e-02 2.21600e-02 6.48660e-02 7.91945e-01
	0.0325 2.31980e-02 2.56320e-02 6.73140e-02 7.90758e-01
	0.0300 2.65760e-02 2.89740e-02 6.99010e-02 7.89904e-01
	0.0275 3.04200e-02 3.29060e-02 7.30100e-02 7.88588e-01
	0.0250 3.42420e-02 3.67010e-02 7.65110e-02 7.87605e-01
	0.0225 3.81920e-02 4.06580e-02 8.01790e-02 7.86488e-01
	0.0200 4.24840e-02 4.50640e-02 8.41990e-02 7.85507e-01
	0.0175 4.70860e-02 4.99010e-02 8.83030e-02 7.83919e-01
	0.0150 5.20420e-02 5.50170e-02 9.23700e-02 7.82966e-01
	0.0125 5.78970e-02 6.10000e-02 9.69420e-02 7.81699e-01
	0.0100 6.30920e-02 6.62660e-02 1.00807e-01 7.80501e-01
	0.0075 6.89750e-02 7.21760e-02 1.05633e-01 7.79618e-01
	0.0050 7.47570e-02 7.80970e-02 1.10047e-01 7.78637e-01
	0.0025 8.06390e-02 8.39080e-02 1.14363e-01 7.77663e-01
	0.0000 8.59070e-02 8.91090e-02 1.18994e-01 7.76254e-01


==> Data/multTargets/NAF_RMSE_MIN_NAF_SPACING_-30.0_ANTENNAS_128_SAMPLING_DOMAIN_Deg_KAPPA_6.0.txt <==
	0.0124 1.10745e-01 1.22966e-01 3.00035e-02
	0.0120 1.11042e-01 1.23219e-01 2.98626e-02
	0.0116 1.10884e-01 1.23052e-01 2.98029e-02
	0.0112 1.10862e-01 1.23030e-01 3.00535e-02
	0.0108 1.11059e-01 1.23178e-01 2.99389e-02
	0.0104 1.11248e-01 1.23215e-01 3.01334e-02
	0.0100 1.11098e-01 1.23164e-01 2.98458e-02
	0.0096 1.11401e-01 1.23502e-01 3.03092e-02
	0.0092 1.11606e-01 1.23672e-01 2.99285e-02
	0.0088 1.11720e-01 1.23765e-01 3.00452e-02
	0.0084 1.11715e-01 1.23799e-01 3.00265e-02
	0.0080 1.11870e-01 1.23824e-01 2.98018e-02
	0.0076 1.11916e-01 1.23903e-01 3.03257e-02
	0.0072 1.12089e-01 1.24136e-01 3.00826e-02
	0.0068 1.12215e-01 1.24412e-01 3.02111e-02
	0.0064 1.12215e-01 1.24250e-01 3.02483e-02
	0.0060 1.12500e-01 1.24342e-01 3.03382e-02
	0.0056 1.12240e-01 1.24010e-01 3.06486e-02
	0.0052 1.12744e-01 1.24281e-01 3.08296e-02
	0.0048 1.12753e-01 1.24419e-01 3.11242e-02
	0.0044 1.12896e-01 1.24473e-01 3.16588e-02
	0.0040 1.12865e-01 1.24414e-01 3.22427e-02
	0.0036 1.13386e-01 1.24671e-01 3.31129e-02
	0.0032 1.13564e-01 1.24899e-01 3.41527e-02
	0.0028 1.13668e-01 1.25109e-01 3.52274e-02
	0.0024 1.13884e-01 1.25109e-01 3.65260e-02
	0.0020 1.14409e-01 1.25711e-01 3.78843e-02
	0.0016 1.14925e-01 1.25972e-01 3.95210e-02
	0.0012 1.15149e-01 1.26211e-01 4.09088e-02
	0.0008 1.16172e-01 1.27120e-01 4.25650e-02
	0.0004 1.16416e-01 1.27320e-01 4.43914e-02
	0.0000 1.17028e-01 1.27908e-01 4.61380e-02


==> Data/multTargets/NAF_RMSE_MIN_NAF_SPACING_-30.0_ANTENNAS_128_SAMPLING_DOMAIN_NAF_KAPPA_6.0.txt <==
	0.0124 2.67111e-05 1.42019e-04 4.12120e-05
	0.0120 2.68569e-05 1.42070e-04 4.12039e-05
	0.0116 2.69182e-05 1.42078e-04 4.12049e-05
	0.0112 2.69416e-05 1.42077e-04 4.11738e-05
	0.0108 2.69758e-05 1.42158e-04 4.12507e-05
	0.0104 2.70252e-05 1.42169e-04 4.11812e-05
	0.0100 2.72429e-05 1.42229e-04 4.11235e-05
	0.0096 2.76299e-05 1.42315e-04 4.12245e-05
	0.0092 2.79552e-05 1.42471e-04 4.11698e-05
	0.0088 2.82352e-05 1.42506e-04 4.12181e-05
	0.0084 2.84163e-05 1.42523e-04 4.11836e-05
	0.0080 2.84170e-05 1.42664e-04 4.12278e-05
	0.0076 2.88492e-05 1.43179e-04 2.53383e-04
	0.0072 3.08027e-05 2.05144e-03 4.11932e-05
	0.0068 1.17324e-03 4.48854e-03 4.12051e-05
	0.0064 4.20602e-03 7.29032e-03 4.15330e-05
	0.0060 6.75508e-03 1.00201e-02 3.56058e-04
	0.0056 9.29434e-03 1.24008e-02 8.67115e-04
	0.0052 1.14488e-02 1.40547e-02 1.09066e-03
	0.0048 1.28775e-02 1.54305e-02 1.50077e-03
	0.0044 1.52712e-02 1.72928e-02 1.96919e-03
	0.0040 1.74148e-02 1.91650e-02 2.96915e-03
	0.0036 1.89464e-02 2.05818e-02 3.67480e-03
	0.0032 2.12434e-02 2.26879e-02 4.69762e-03
	0.0028 2.33112e-02 2.46461e-02 5.96921e-03
	0.0024 2.52965e-02 2.66575e-02 7.15512e-03
	0.0020 2.72221e-02 2.84605e-02 8.88173e-03
	0.0016 2.93159e-02 3.04765e-02 1.10318e-02
	0.0012 3.18588e-02 3.28234e-02 1.30078e-02
	0.0008 3.43818e-02 3.54251e-02 1.56630e-02
	0.0004 3.72515e-02 3.81486e-02 1.98876e-02
	0.0000 3.97097e-02 4.06187e-02 2.38946e-02


==> Data/multTargets/NAF_RMSE_MIN_NAF_SPACING_-30.0_ANTENNAS_16_SAMPLING_DOMAIN_Deg_KAPPA_6.0.txt <==
	0.1000 2.85455e-02 5.82520e-03 9.68780e-02
	0.0975 2.84587e-02 5.91597e-03 9.68623e-02
	0.0950 2.80343e-02 6.17546e-03 9.71206e-02
	0.0925 2.80475e-02 6.67808e-03 9.71934e-02
	0.0900 2.81933e-02 7.77314e-03 9.71103e-02
	0.0875 2.84053e-02 9.16568e-03 9.72024e-02
	0.0850 2.90192e-02 1.09875e-02 9.72620e-02
	0.0825 2.94801e-02 1.29615e-02 9.73824e-02
	0.0800 3.03237e-02 1.53053e-02 9.74634e-02
	0.0775 3.13181e-02 1.74909e-02 9.73398e-02
	0.0750 3.31229e-02 2.00177e-02 9.75114e-02
	0.0725 3.44744e-02 2.25939e-02 9.74323e-02
	0.0700 3.64332e-02 2.54137e-02 9.72583e-02
	0.0675 3.86296e-02 2.83678e-02 9.71865e-02
	0.0650 4.07593e-02 3.15868e-02 9.72686e-02
	0.0625 4.32045e-02 3.48340e-02 9.71824e-02
	0.0600 4.62304e-02 3.83999e-02 9.68796e-02
	0.0575 4.94419e-02 4.20507e-02 9.70734e-02
	0.0550 5.29475e-02 4.61446e-02 9.72335e-02
	0.0525 5.69824e-02 5.04865e-02 9.72046e-02
	0.0500 6.12170e-02 5.47095e-02 9.70323e-02
	0.0475 6.52743e-02 5.87109e-02 9.73734e-02
	0.0450 6.97031e-02 6.30542e-02 9.72434e-02
	0.0425 7.39507e-02 6.71713e-02 9.76281e-02
	0.0400 7.83934e-02 7.13584e-02 9.80013e-02
	0.0375 8.23705e-02 7.53555e-02 9.86182e-02
	0.0350 8.62233e-02 7.89996e-02 9.95979e-02
	0.0325 9.04045e-02 8.31104e-02 1.00813e-01
	0.0300 9.42346e-02 8.69300e-02 1.02253e-01
	0.0275 9.83066e-02 9.09386e-02 1.03930e-01
	0.0250 1.01934e-01 9.46869e-02 1.06017e-01
	0.0225 1.05707e-01 9.86239e-02 1.08237e-01
	0.0200 1.09210e-01 1.02476e-01 1.10581e-01
	0.0175 1.12884e-01 1.06361e-01 1.13171e-01
	0.0150 1.16502e-01 1.10117e-01 1.15859e-01
	0.0125 1.19983e-01 1.13842e-01 1.18823e-01
	0.0100 1.23666e-01 1.17785e-01 1.21581e-01
	0.0075 1.27401e-01 1.21840e-01 1.24573e-01
	0.0050 1.31289e-01 1.25961e-01 1.27700e-01
	0.0025 1.34891e-01 1.29826e-01 1.30623e-01
	0.0000 1.38713e-01 1.33903e-01 1.33660e-01


==> Data/multTargets/NAF_RMSE_MIN_NAF_SPACING_-30.0_ANTENNAS_16_SAMPLING_DOMAIN_NAF_KAPPA_6.0.txt <==
	0.1000 3.71138e-04 1.68069e-03 2.26315e-03
	0.0975 3.80395e-04 1.68254e-03 1.95057e-03
	0.0950 3.84177e-04 1.68237e-03 1.99859e-03
	0.0925 3.85727e-04 1.68170e-03 2.23374e-03
	0.0900 3.84799e-04 1.68219e-03 2.22025e-03
	0.0875 3.83573e-04 1.68372e-03 2.13440e-03
	0.0850 3.84349e-04 1.68586e-03 2.16306e-03
	0.0825 3.89062e-04 1.68986e-03 2.04525e-03
	0.0800 3.99038e-04 1.69511e-03 2.07441e-03
	0.0775 4.13691e-04 1.70077e-03 2.08907e-03
	0.0750 4.31368e-04 1.70655e-03 2.10553e-03
	0.0725 4.47156e-04 1.71340e-03 2.29019e-03
	0.0700 4.62091e-04 1.71935e-03 2.30473e-03
	0.0675 4.72707e-04 1.72431e-03 2.46227e-03
	0.0650 4.76978e-04 1.73001e-03 2.24974e-03
	0.0625 4.75906e-04 1.73569e-03 2.51134e-03
	0.0600 4.77181e-04 1.76647e-03 2.26345e-03
	0.0575 4.93427e-04 4.81943e-03 2.59678e-03
	0.0550 1.05765e-03 1.06726e-02 2.51135e-03
	0.0525 9.69536e-03 1.82062e-02 2.55045e-03
	0.0500 1.85140e-02 2.55033e-02 2.85419e-03
	0.0475 2.61140e-02 3.24193e-02 3.00756e-03
	0.0450 3.25118e-02 3.84446e-02 3.39468e-03
	0.0425 3.88836e-02 4.42853e-02 4.31903e-03
	0.0400 4.46325e-02 4.95293e-02 5.38516e-03
	0.0375 5.02000e-02 5.47324e-02 6.30574e-03
	0.0350 5.56413e-02 5.99002e-02 7.77888e-03
	0.0325 6.10937e-02 6.50150e-02 9.48120e-03
	0.0300 6.60151e-02 6.96147e-02 1.15654e-02
	0.0275 7.13026e-02 7.45958e-02 1.32080e-02
	0.0250 7.61506e-02 7.91031e-02 1.56901e-02
	0.0225 8.06278e-02 8.33439e-02 1.80936e-02
	0.0200 8.53435e-02 8.77975e-02 2.07416e-02
	0.0175 8.98035e-02 9.20169e-02 2.40075e-02
	0.0150 9.41949e-02 9.62049e-02 2.73975e-02
	0.0125 9.88569e-02 1.00712e-01 3.20707e-02
	0.0100 1.02934e-01 1.04850e-01 3.65879e-02
	0.0075 1.07938e-01 1.09754e-01 4.24332e-02
	0.0050 1.12795e-01 1.14481e-01 4.99722e-02
	0.0025 1.17477e-01 1.19078e-01 5.85798e-02
	0.0000 1.21457e-01 1.23022e-01 6.66292e-02


==> Data/multTargets/NAF_RMSE_MIN_NAF_SPACING_-5.0_ANTENNAS_128_SAMPLING_DOMAIN_Deg_KAPPA_6.0.txt <==
	0.0124 1.12334e-01 1.24525e-01 3.30864e-02
	0.0120 1.12570e-01 1.24684e-01 3.32897e-02
	0.0116 1.12471e-01 1.24576e-01 3.31203e-02
	0.0112 1.12469e-01 1.24673e-01 3.30835e-02
	0.0108 1.12779e-01 1.24857e-01 3.30892e-02
	0.0104 1.12855e-01 1.24860e-01 3.31477e-02
	0.0100 1.12965e-01 1.24811e-01 3.32766e-02
	0.0096 1.12917e-01 1.25158e-01 3.32193e-02
	0.0092 1.13172e-01 1.25174e-01 3.33554e-02
	0.0088 1.13352e-01 1.25317e-01 3.35776e-02
	0.0084 1.13362e-01 1.25242e-01 3.34723e-02
	0.0080 1.13402e-01 1.25460e-01 3.32644e-02
	0.0076 1.13520e-01 1.25447e-01 3.35199e-02
	0.0072 1.13720e-01 1.25665e-01 3.36455e-02
	0.0068 1.13783e-01 1.25822e-01 3.37132e-02
	0.0064 1.13817e-01 1.25677e-01 3.35264e-02
	0.0060 1.14269e-01 1.25847e-01 3.37975e-02
	0.0056 1.13890e-01 1.25584e-01 3.43314e-02
	0.0052 1.14303e-01 1.25703e-01 3.46016e-02
	0.0048 1.14425e-01 1.26019e-01 3.49118e-02
	0.0044 1.14444e-01 1.25959e-01 3.55434e-02
	0.0040 1.14555e-01 1.26082e-01 3.65926e-02
	0.0036 1.14998e-01 1.26248e-01 3.75661e-02
	0.0032 1.15195e-01 1.26495e-01 3.86340e-02
	0.0028 1.15508e-01 1.26620e-01 4.00096e-02
	0.0024 1.15801e-01 1.26655e-01 4.12275e-02
	0.0020 1.16207e-01 1.27265e-01 4.25935e-02
	0.0016 1.16729e-01 1.27551e-01 4.43166e-02
	0.0012 1.16871e-01 1.27785e-01 4.56750e-02
	0.0008 1.17781e-01 1.28563e-01 4.73519e-02
	0.0004 1.18304e-01 1.28829e-01 4.91803e-02
	0.0000 1.18716e-01 1.29383e-01 5.04933e-02


==> Data/multTargets/NAF_RMSE_MIN_NAF_SPACING_-5.0_ANTENNAS_128_SAMPLING_DOMAIN_NAF_KAPPA_6.0.txt <==
	0.0124 1.45042e-04 1.95827e-04 1.41910e-03
	0.0120 1.45070e-04 1.95949e-04 1.20479e-03
	0.0116 1.45163e-04 1.95992e-04 1.41911e-03
	0.0112 1.45130e-04 1.95869e-04 1.50461e-03
	0.0108 1.45131e-04 1.95951e-04 1.56571e-03
	0.0104 1.45097e-04 1.95954e-04 1.28018e-03
	0.0100 1.45103e-04 1.96033e-04 1.69968e-03
	0.0096 1.45185e-04 1.95985e-04 1.44095e-03
	0.0092 1.45292e-04 1.96311e-04 1.37440e-03
	0.0088 1.45391e-04 1.96399e-04 1.52526e-03
	0.0084 1.45393e-04 1.96233e-04 1.60513e-03
	0.0080 1.45375e-04 1.96426e-04 1.60510e-03
	0.0076 1.45579e-04 5.92654e-04 1.44097e-03
	0.0072 5.77776e-04 2.31335e-03 1.41917e-03
	0.0068 2.78780e-03 4.89670e-03 1.69973e-03
	0.0064 5.92330e-03 7.58150e-03 2.54000e-03
	0.0060 8.79773e-03 1.05081e-02 3.74357e-03
	0.0056 1.13563e-02 1.28519e-02 5.62495e-03
	0.0052 1.33896e-02 1.48088e-02 7.77918e-03
	0.0048 1.50801e-02 1.61804e-02 1.02447e-02
	0.0044 1.71749e-02 1.80606e-02 1.32624e-02
	0.0040 1.90914e-02 1.99937e-02 1.68120e-02
	0.0036 2.07375e-02 2.14244e-02 1.98531e-02
	0.0032 2.28388e-02 2.33681e-02 2.31116e-02
	0.0028 2.48204e-02 2.54560e-02 2.62742e-02
	0.0024 2.67756e-02 2.73418e-02 2.92397e-02
	0.0020 2.86519e-02 2.91389e-02 3.19035e-02
	0.0016 3.07510e-02 3.11982e-02 3.44423e-02
	0.0012 3.30615e-02 3.34714e-02 3.68344e-02
	0.0008 3.54207e-02 3.58759e-02 3.89000e-02
	0.0004 3.81354e-02 3.86186e-02 4.12700e-02
	0.0000 4.06063e-02 4.10764e-02 4.33044e-02


==> Data/multTargets/NAF_RMSE_MIN_NAF_SPACING_-5.0_ANTENNAS_16_SAMPLING_DOMAIN_Deg_KAPPA_6.0.txt <==
	0.1000 4.30298e-02 3.22974e-02 1.93953e-01
	0.0975 4.32562e-02 3.24315e-02 1.93744e-01
	0.0950 4.30217e-02 3.26291e-02 1.93954e-01
	0.0925 4.29546e-02 3.28792e-02 1.93684e-01
	0.0900 4.32430e-02 3.32728e-02 1.93742e-01
	0.0875 4.36267e-02 3.35694e-02 1.93691e-01
	0.0850 4.42819e-02 3.43867e-02 1.93718e-01
	0.0825 4.46680e-02 3.50362e-02 1.93716e-01
	0.0800 4.57615e-02 3.62022e-02 1.93744e-01
	0.0775 4.59879e-02 3.71328e-02 1.93458e-01
	0.0750 4.72470e-02 3.85523e-02 1.93645e-01
	0.0725 4.83951e-02 3.97206e-02 1.93549e-01
	0.0700 4.98252e-02 4.17900e-02 1.93683e-01
	0.0675 5.15186e-02 4.37912e-02 1.93510e-01
	0.0650 5.34418e-02 4.60067e-02 1.93475e-01
	0.0625 5.54321e-02 4.83559e-02 1.93415e-01
	0.0600 5.77825e-02 5.12174e-02 1.93451e-01
	0.0575 6.03811e-02 5.41809e-02 1.93502e-01
	0.0550 6.33945e-02 5.77096e-02 1.93172e-01
	0.0525 6.67352e-02 6.12636e-02 1.93432e-01
	0.0500 7.02683e-02 6.51532e-02 1.93478e-01
	0.0475 7.35554e-02 6.86585e-02 1.93513e-01
	0.0450 7.72600e-02 7.24994e-02 1.93538e-01
	0.0425 8.09243e-02 7.62793e-02 1.93774e-01
	0.0400 8.47278e-02 8.00297e-02 1.93774e-01
	0.0375 8.83339e-02 8.37954e-02 1.94045e-01
	0.0350 9.17801e-02 8.74902e-02 1.94560e-01
	0.0325 9.56927e-02 9.13183e-02 1.94949e-01
	0.0300 9.93182e-02 9.50491e-02 1.95860e-01
	0.0275 1.03077e-01 9.89781e-02 1.96306e-01
	0.0250 1.06941e-01 1.02796e-01 1.97233e-01
	0.0225 1.10572e-01 1.06770e-01 1.97952e-01
	0.0200 1.14428e-01 1.10749e-01 1.99144e-01
	0.0175 1.18260e-01 1.14809e-01 2.00125e-01
	0.0150 1.22174e-01 1.18871e-01 2.01341e-01
	0.0125 1.26124e-01 1.23000e-01 2.02438e-01
	0.0100 1.30119e-01 1.27262e-01 2.03743e-01
	0.0075 1.33990e-01 1.31212e-01 2.04801e-01
	0.0050 1.37809e-01 1.35286e-01 2.06203e-01
	0.0025 1.41377e-01 1.39042e-01 2.07672e-01
	0.0000 1.45103e-01 1.42828e-01 2.08913e-01


==> Data/multTargets/NAF_RMSE_MIN_NAF_SPACING_-5.0_ANTENNAS_16_SAMPLING_DOMAIN_NAF_KAPPA_6.0.txt <==
	0.1000 1.35923e-02 1.31197e-02 1.03670e-01
	0.0975 1.35645e-02 1.30073e-02 1.03676e-01
	0.0950 1.35804e-02 1.29726e-02 1.03524e-01
	0.0925 1.36512e-02 1.30903e-02 1.03637e-01
	0.0900 1.35830e-02 1.29880e-02 1.03531e-01
	0.0875 1.35042e-02 1.29660e-02 1.03262e-01
	0.0850 1.36528e-02 1.29676e-02 1.03472e-01
	0.0825 1.35049e-02 1.28293e-02 1.03741e-01
	0.0800 1.36593e-02 1.30422e-02 1.03457e-01
	0.0775 1.36808e-02 1.30990e-02 1.03579e-01
	0.0750 1.35180e-02 1.28755e-02 1.03640e-01
	0.0725 1.36950e-02 1.31028e-02 1.03673e-01
	0.0700 1.39357e-02 1.32083e-02 1.03488e-01
	0.0675 1.34838e-02 1.28218e-02 1.03529e-01
	0.0650 1.39890e-02 1.35390e-02 1.03726e-01
	0.0625 1.40327e-02 1.42363e-02 1.03773e-01
	0.0600 1.47675e-02 1.57934e-02 1.03893e-01
	0.0575 1.65439e-02 1.86346e-02 1.04014e-01
	0.0550 1.95201e-02 2.28500e-02 1.04039e-01
	0.0525 2.39134e-02 2.79634e-02 1.03985e-01
	0.0500 2.85327e-02 3.29724e-02 1.04652e-01
	0.0475 3.44286e-02 3.87045e-02 1.05029e-01
	0.0450 3.96881e-02 4.40416e-02 1.05440e-01
	0.0425 4.53698e-02 4.95861e-02 1.06354e-01
	0.0400 5.07318e-02 5.46230e-02 1.07374e-01
	0.0375 5.59087e-02 5.97257e-02 1.08804e-01
	0.0350 6.09115e-02 6.46066e-02 1.10520e-01
	0.0325 6.60794e-02 6.94678e-02 1.12579e-01
	0.0300 7.07145e-02 7.38443e-02 1.14713e-01
	0.0275 7.56429e-02 7.86827e-02 1.17227e-01
	0.0250 8.02436e-02 8.30847e-02 1.19994e-01
	0.0225 8.47366e-02 8.74389e-02 1.22826e-01
	0.0200 8.93614e-02 9.20450e-02 1.25857e-01
	0.0175 9.40675e-02 9.68477e-02 1.28878e-01
	0.0150 9.88852e-02 1.01681e-01 1.31802e-01
	0.0125 1.04289e-01 1.07055e-01 1.35013e-01
	0.0100 1.08858e-01 1.11570e-01 1.37669e-01
	0.0075 1.13811e-01 1.16430e-01 1.40916e-01
	0.0050 1.18478e-01 1.21103e-01 1.43821e-01
	0.0025 1.23043e-01 1.25519e-01 1.46607e-01
	0.0000 1.26993e-01 1.29345e-01 1.49537e-01


==> Data/multTargets_beforeReview/FA_RATE_MIN_NAF_SPACING_NOISE_-30.0_ANTENNAS_16_SAMPLING_DOMAIN_NAF_Kappa_0.0.txt <==
	0.10000 3.13800e-02 5.23625e+00
	0.09875 3.78510e-02 5.23230e+00
	0.09750 4.55830e-02 5.22391e+00
	0.09625 5.32900e-02 5.21369e+00
	0.09500 6.09820e-02 5.19409e+00
	0.09375 7.00590e-02 5.19232e+00
	0.09250 7.87120e-02 5.17458e+00
	0.09125 8.59150e-02 5.17678e+00
	0.09000 9.14870e-02 5.16089e+00
	0.08875 9.68140e-02 5.14727e+00
	0.08750 1.02969e-01 5.14031e+00
	0.08625 1.09905e-01 5.12947e+00
	0.08500 1.17103e-01 5.12896e+00
	0.08375 1.25091e-01 5.11207e+00
	0.08250 1.32582e-01 5.09755e+00
	0.08125 1.38864e-01 5.08629e+00
	0.08000 1.43507e-01 5.07787e+00
	0.07875 1.46609e-01 5.07329e+00
	0.07750 1.50780e-01 5.06014e+00
	0.07625 1.52658e-01 5.04993e+00
	0.07500 1.54856e-01 5.04017e+00
	0.07375 1.54720e-01 5.03717e+00
	0.07250 1.53914e-01 5.02472e+00
	0.07125 1.53254e-01 5.01814e+00
	0.07000 1.53414e-01 5.00888e+00
	0.06875 1.52585e-01 5.00664e+00
	0.06750 1.51444e-01 4.98953e+00
	0.06625 1.51487e-01 4.97710e+00
	0.06500 1.50066e-01 4.96705e+00
	0.06375 1.49163e-01 4.95420e+00
	0.06250 1.49372e-01 4.95670e+00
	0.06125 1.47982e-01 4.94448e+00
	0.06000 1.47411e-01 4.93571e+00
	0.05875 1.47092e-01 4.92875e+00
	0.05750 1.48496e-01 4.91640e+00
	0.05625 1.52536e-01 4.91516e+00
	0.05500 1.58583e-01 4.90045e+00
	0.05375 1.66367e-01 4.89752e+00
	0.05250 1.75976e-01 4.88375e+00
	0.05125 1.84520e-01 4.88031e+00
	0.05000 1.92803e-01 4.86332e+00
	0.04875 2.01493e-01 4.85824e+00
	0.04750 2.11220e-01 4.85353e+00
	0.04625 2.22055e-01 4.83153e+00
	0.04500 2.34205e-01 4.81615e+00
	0.04375 2.45214e-01 4.80302e+00
	0.04250 2.57350e-01 4.78416e+00
	0.04125 2.69666e-01 4.76217e+00
	0.04000 2.83818e-01 4.74825e+00
	0.03875 2.94987e-01 4.73171e+00
	0.03750 3.10437e-01 4.70974e+00
	0.03625 3.21904e-01 4.69708e+00
	0.03500 3.35981e-01 4.67932e+00
	0.03375 3.50570e-01 4.66321e+00
	0.03250 3.62187e-01 4.65672e+00
	0.03125 3.77065e-01 4.64634e+00
	0.03000 3.92785e-01 4.63838e+00
	0.02875 4.06504e-01 4.62971e+00
	0.02750 4.20671e-01 4.62585e+00
	0.02625 4.35928e-01 4.60781e+00
	0.02500 4.51540e-01 4.60929e+00
	0.02375 4.65107e-01 4.59918e+00
	0.02250 4.77707e-01 4.59907e+00
	0.02125 4.90775e-01 4.59606e+00
	0.02000 4.99387e-01 4.58448e+00
	0.01875 5.11120e-01 4.57816e+00
	0.01750 5.21180e-01 4.56759e+00
	0.01625 5.30462e-01 4.56273e+00
	0.01500 5.35215e-01 4.55349e+00
	0.01375 5.40378e-01 4.54786e+00
	0.01250 5.43034e-01 4.53321e+00
	0.01125 5.43938e-01 4.52392e+00
	0.01000 5.43668e-01 4.51133e+00
	0.00875 5.43734e-01 4.50319e+00
	0.00750 5.40433e-01 4.49807e+00
	0.00625 5.39707e-01 4.47762e+00
	0.00500 5.38394e-01 4.46511e+00
	0.00375 5.32842e-01 4.44516e+00
	0.00250 5.28244e-01 4.44057e+00
	0.00125 5.25980e-01 4.41808e+00
	0.00000 5.22813e-01 4.40829e+00


==> Data/multTargets_beforeReview/FA_RATE_MIN_NAF_SPACING_NOISE_-30.0_ANTENNAS_16_SAMPLING_DOMAIN_NAF_Kappa_6.0.txt <==
	0.10000 0.00000e+00 0.00000e+00
	0.09875 0.00000e+00 0.00000e+00
	0.09750 0.00000e+00 0.00000e+00
	0.09625 0.00000e+00 0.00000e+00
	0.09500 0.00000e+00 0.00000e+00
	0.09375 0.00000e+00 0.00000e+00
	0.09250 0.00000e+00 0.00000e+00
	0.09125 0.00000e+00 0.00000e+00
	0.09000 0.00000e+00 0.00000e+00
	0.08875 0.00000e+00 0.00000e+00
	0.08750 0.00000e+00 0.00000e+00
	0.08625 0.00000e+00 0.00000e+00
	0.08500 0.00000e+00 0.00000e+00
	0.08375 0.00000e+00 0.00000e+00
	0.08250 0.00000e+00 0.00000e+00
	0.08125 0.00000e+00 0.00000e+00
	0.08000 0.00000e+00 0.00000e+00
	0.07875 0.00000e+00 0.00000e+00
	0.07750 0.00000e+00 0.00000e+00
	0.07625 0.00000e+00 0.00000e+00
	0.07500 0.00000e+00 0.00000e+00
	0.07375 0.00000e+00 0.00000e+00
	0.07250 0.00000e+00 0.00000e+00
	0.07125 0.00000e+00 0.00000e+00
	0.07000 0.00000e+00 0.00000e+00
	0.06875 0.00000e+00 0.00000e+00
	0.06750 0.00000e+00 0.00000e+00
	0.06625 0.00000e+00 0.00000e+00
	0.06500 0.00000e+00 0.00000e+00
	0.06375 0.00000e+00 0.00000e+00
	0.06250 0.00000e+00 0.00000e+00
	0.06125 0.00000e+00 0.00000e+00
	0.06000 0.00000e+00 0.00000e+00
	0.05875 0.00000e+00 0.00000e+00
	0.05750 0.00000e+00 0.00000e+00
	0.05625 0.00000e+00 0.00000e+00
	0.05500 0.00000e+00 0.00000e+00
	0.05375 0.00000e+00 0.00000e+00
	0.05250 0.00000e+00 0.00000e+00
	0.05125 0.00000e+00 0.00000e+00
	0.05000 0.00000e+00 0.00000e+00
	0.04875 0.00000e+00 0.00000e+00
	0.04750 0.00000e+00 0.00000e+00
	0.04625 0.00000e+00 0.00000e+00
	0.04500 1.00000e-06 0.00000e+00
	0.04375 1.00000e-06 0.00000e+00
	0.04250 2.00000e-06 0.00000e+00
	0.04125 1.00000e-06 4.00000e-06
	0.04000 5.00000e-06 6.00000e-06
	0.03875 1.70000e-05 1.50000e-05
	0.03750 7.10000e-05 3.40000e-05
	0.03625 1.55000e-04 7.10000e-05
	0.03500 3.35000e-04 1.48000e-04
	0.03375 5.10000e-04 2.56000e-04
	0.03250 6.83000e-04 4.10000e-04
	0.03125 9.62000e-04 5.87000e-04
	0.03000 1.20500e-03 7.45000e-04
	0.02875 1.36600e-03 8.39000e-04
	0.02750 1.50000e-03 9.79000e-04
	0.02625 1.75600e-03 1.11600e-03
	0.02500 1.88200e-03 1.23900e-03
	0.02375 1.92000e-03 1.31100e-03
	0.02250 2.09000e-03 1.46700e-03
	0.02125 2.15300e-03 1.43200e-03
	0.02000 2.23900e-03 1.50100e-03
	0.01875 2.20900e-03 1.38800e-03
	0.01750 2.21100e-03 1.52200e-03
	0.01625 2.19700e-03 1.50900e-03
	0.01500 2.21500e-03 1.50500e-03
	0.01375 2.21100e-03 1.49600e-03
	0.01250 2.15700e-03 1.50300e-03
	0.01125 2.11800e-03 1.51000e-03
	0.01000 2.23900e-03 1.42400e-03
	0.00875 2.10400e-03 1.39000e-03
	0.00750 2.07300e-03 1.34800e-03
	0.00625 2.15900e-03 1.45700e-03
	0.00500 2.16500e-03 1.41400e-03
	0.00375 2.02000e-03 1.41800e-03
	0.00250 2.00500e-03 1.44000e-03
	0.00125 2.06600e-03 1.32200e-03
	0.00000 1.96400e-03 1.38100e-03


==> Data/multTargets_beforeReview/FA_RATE_MIN_NAF_SPACING_NOISE_-30.0_ANTENNAS_8_SAMPLING_DOMAIN_NAF_Kappa_0.0.txt <==
	0.2000 1.03670e-01 4.44288e+00
	0.1975 1.31090e-01 4.44692e+00
	0.1950 1.61159e-01 4.45684e+00
	0.1925 1.93141e-01 4.47153e+00
	0.1900 2.24633e-01 4.49930e+00
	0.1875 2.56252e-01 4.53333e+00
	0.1850 2.84236e-01 4.56803e+00
	0.1825 3.08978e-01 4.60205e+00
	0.1800 3.28969e-01 4.63929e+00
	0.1775 3.46393e-01 4.66486e+00
	0.1750 3.65580e-01 4.68041e+00
	0.1725 3.82072e-01 4.69303e+00
	0.1700 3.98533e-01 4.69927e+00
	0.1675 4.09725e-01 4.69319e+00
	0.1650 4.17385e-01 4.68463e+00
	0.1625 4.21678e-01 4.66623e+00
	0.1600 4.21472e-01 4.66343e+00
	0.1575 4.18392e-01 4.65900e+00
	0.1550 4.12144e-01 4.65968e+00
	0.1525 4.02988e-01 4.67286e+00
	0.1500 3.92618e-01 4.67137e+00
	0.1475 3.82819e-01 4.68179e+00
	0.1450 3.72976e-01 4.69427e+00
	0.1425 3.63566e-01 4.70480e+00
	0.1400 3.54788e-01 4.70979e+00
	0.1375 3.46929e-01 4.71372e+00
	0.1350 3.39746e-01 4.71770e+00
	0.1325 3.33196e-01 4.71123e+00
	0.1300 3.27130e-01 4.71373e+00
	0.1275 3.21911e-01 4.70855e+00
	0.1250 3.16549e-01 4.72123e+00
	0.1225 3.12518e-01 4.72359e+00
	0.1200 3.07303e-01 4.73073e+00
	0.1175 3.03556e-01 4.74048e+00
	0.1150 3.02642e-01 4.74804e+00
	0.1125 3.03471e-01 4.75522e+00
	0.1100 3.09962e-01 4.76157e+00
	0.1075 3.20476e-01 4.76586e+00
	0.1050 3.33370e-01 4.77309e+00
	0.1025 3.49433e-01 4.77351e+00
	0.1000 3.67162e-01 4.77442e+00
	0.0975 3.83613e-01 4.77804e+00
	0.0950 4.01810e-01 4.76770e+00
	0.0925 4.17608e-01 4.75911e+00
	0.0900 4.35505e-01 4.74376e+00
	0.0875 4.53957e-01 4.73278e+00
	0.0850 4.76486e-01 4.72707e+00
	0.0825 4.98319e-01 4.71681e+00
	0.0800 5.21688e-01 4.70266e+00
	0.0775 5.45675e-01 4.68923e+00
	0.0750 5.67327e-01 4.68103e+00
	0.0725 5.91301e-01 4.68025e+00
	0.0700 6.14751e-01 4.67501e+00
	0.0675 6.38047e-01 4.67266e+00
	0.0650 6.61495e-01 4.66799e+00
	0.0625 6.86505e-01 4.67066e+00
	0.0600 7.08729e-01 4.67326e+00
	0.0575 7.27833e-01 4.67464e+00
	0.0550 7.50931e-01 4.67999e+00
	0.0525 7.70749e-01 4.68058e+00
	0.0500 7.88825e-01 4.68242e+00
	0.0475 8.06545e-01 4.67742e+00
	0.0450 8.17780e-01 4.68013e+00
	0.0425 8.30788e-01 4.67613e+00
	0.0400 8.40274e-01 4.66783e+00
	0.0375 8.47950e-01 4.66983e+00
	0.0350 8.53879e-01 4.66109e+00
	0.0325 8.53480e-01 4.65346e+00
	0.0300 8.48627e-01 4.64354e+00
	0.0275 8.47303e-01 4.63156e+00
	0.0250 8.41119e-01 4.61743e+00
	0.0225 8.34664e-01 4.60365e+00
	0.0200 8.28144e-01 4.58688e+00
	0.0175 8.17708e-01 4.57010e+00
	0.0150 8.06780e-01 4.54419e+00
	0.0125 7.95391e-01 4.52520e+00
	0.0100 7.83685e-01 4.50182e+00
	0.0075 7.72081e-01 4.48072e+00
	0.0050 7.60438e-01 4.44860e+00
	0.0025 7.46841e-01 4.42875e+00
	0.0000 7.39557e-01 4.40240e+00


==> Data/multTargets_beforeReview/FA_RATE_MIN_NAF_SPACING_NOISE_-30.0_ANTENNAS_8_SAMPLING_DOMAIN_NAF_Kappa_6.0.txt <==
	0.2000 0.00000e+00 0.00000e+00
	0.1975 0.00000e+00 0.00000e+00
	0.1950 0.00000e+00 0.00000e+00
	0.1925 0.00000e+00 0.00000e+00
	0.1900 0.00000e+00 0.00000e+00
	0.1875 0.00000e+00 0.00000e+00
	0.1850 0.00000e+00 0.00000e+00
	0.1825 0.00000e+00 0.00000e+00
	0.1800 0.00000e+00 0.00000e+00
	0.1775 0.00000e+00 0.00000e+00
	0.1750 0.00000e+00 0.00000e+00
	0.1725 0.00000e+00 0.00000e+00
	0.1700 0.00000e+00 0.00000e+00
	0.1675 0.00000e+00 0.00000e+00
	0.1650 0.00000e+00 0.00000e+00
	0.1625 0.00000e+00 0.00000e+00
	0.1600 0.00000e+00 0.00000e+00
	0.1575 0.00000e+00 0.00000e+00
	0.1550 0.00000e+00 0.00000e+00
	0.1525 0.00000e+00 0.00000e+00
	0.1500 0.00000e+00 0.00000e+00
	0.1475 0.00000e+00 0.00000e+00
	0.1450 0.00000e+00 0.00000e+00
	0.1425 0.00000e+00 0.00000e+00
	0.1400 0.00000e+00 0.00000e+00
	0.1375 0.00000e+00 0.00000e+00
	0.1350 0.00000e+00 0.00000e+00
	0.1325 0.00000e+00 0.00000e+00
	0.1300 0.00000e+00 0.00000e+00
	0.1275 0.00000e+00 0.00000e+00
	0.1250 0.00000e+00 0.00000e+00
	0.1225 0.00000e+00 0.00000e+00
	0.1200 0.00000e+00 0.00000e+00
	0.1175 0.00000e+00 0.00000e+00
	0.1150 0.00000e+00 0.00000e+00
	0.1125 0.00000e+00 0.00000e+00
	0.1100 0.00000e+00 0.00000e+00
	0.1075 0.00000e+00 0.00000e+00
	0.1050 0.00000e+00 0.00000e+00
	0.1025 0.00000e+00 0.00000e+00
	0.1000 0.00000e+00 1.00000e-06
	0.0975 0.00000e+00 0.00000e+00
	0.0950 0.00000e+00 1.00000e-06
	0.0925 0.00000e+00 1.00000e-06
	0.0900 1.00000e-06 3.00000e-06
	0.0875 1.00000e-06 1.10000e-05
	0.0850 1.00000e-06 2.00000e-05
	0.0825 0.00000e+00 3.30000e-05
	0.0800 1.00000e-06 5.60000e-05
	0.0775 9.00000e-06 7.40000e-05
	0.0750 1.70000e-05 9.60000e-05
	0.0725 4.70000e-05 9.70000e-05
	0.0700 1.29000e-04 1.19000e-04
	0.0675 2.61000e-04 1.84000e-04
	0.0650 4.35000e-04 2.56000e-04
	0.0625 6.08000e-04 3.04000e-04
	0.0600 9.04000e-04 4.09000e-04
	0.0575 1.14700e-03 5.37000e-04
	0.0550 1.30700e-03 6.42000e-04
	0.0525 1.41200e-03 6.97000e-04
	0.0500 1.55900e-03 7.29000e-04
	0.0475 1.63600e-03 7.92000e-04
	0.0450 1.68800e-03 7.76000e-04
	0.0425 1.83400e-03 7.98000e-04
	0.0400 1.76100e-03 8.55000e-04
	0.0375 1.70700e-03 8.48000e-04
	0.0350 1.73300e-03 8.40000e-04
	0.0325 1.78400e-03 8.95000e-04
	0.0300 1.74100e-03 8.37000e-04
	0.0275 1.70400e-03 8.77000e-04
	0.0250 1.57600e-03 8.24000e-04
	0.0225 1.60900e-03 7.55000e-04
	0.0200 1.65900e-03 7.80000e-04
	0.0175 1.61800e-03 7.32000e-04
	0.0150 1.52900e-03 7.11000e-04
	0.0125 1.51300e-03 7.11000e-04
	0.0100 1.48100e-03 6.94000e-04
	0.0075 1.53200e-03 7.22000e-04
	0.0050 1.47000e-03 7.14000e-04
	0.0025 1.39900e-03 6.57000e-04
	0.0000 1.36700e-03 6.01000e-04


==> Data/multTargets_beforeReview/FA_RATE_MIN_NAF_SPACING_NOISE_-5.0_ANTENNAS_16_SAMPLING_DOMAIN_NAF_Kappa_6.0.txt <==
	0.10000 2.85800e-03 2.73400e-03
	0.09875 2.87300e-03 2.69300e-03
	0.09750 2.91100e-03 2.81700e-03
	0.09625 2.96300e-03 2.76100e-03
	0.09500 2.81400e-03 2.69200e-03
	0.09375 2.89200e-03 2.69400e-03
	0.09250 2.96000e-03 2.73600e-03
	0.09125 2.91600e-03 2.69500e-03
	0.09000 2.95800e-03 2.74200e-03
	0.08875 2.88000e-03 2.69900e-03
	0.08750 2.87300e-03 2.69600e-03
	0.08625 2.81000e-03 2.71500e-03
	0.08500 2.92700e-03 2.64400e-03
	0.08375 2.91500e-03 2.71500e-03
	0.08250 2.84100e-03 2.72900e-03
	0.08125 2.93800e-03 2.75300e-03
	0.08000 2.83600e-03 2.65400e-03
	0.07875 2.81000e-03 2.60200e-03
	0.07750 2.81600e-03 2.62100e-03
	0.07625 2.86800e-03 2.66300e-03
	0.07500 2.94300e-03 2.64200e-03
	0.07375 2.92000e-03 2.73900e-03
	0.07250 2.96800e-03 2.76300e-03
	0.07125 3.00300e-03 2.64100e-03
	0.07000 2.83500e-03 2.58600e-03
	0.06875 2.96300e-03 2.71300e-03
	0.06750 2.91100e-03 2.69400e-03
	0.06625 2.88700e-03 2.75400e-03
	0.06500 2.88200e-03 2.74400e-03
	0.06375 2.99100e-03 2.80700e-03
	0.06250 2.88700e-03 2.73100e-03
	0.06125 2.91500e-03 2.68600e-03
	0.06000 2.94700e-03 2.71200e-03
	0.05875 2.94400e-03 2.62900e-03
	0.05750 2.89800e-03 2.79600e-03
	0.05625 2.92800e-03 2.74300e-03
	0.05500 2.90800e-03 2.71300e-03
	0.05375 2.87200e-03 2.72300e-03
	0.05250 2.89500e-03 2.65600e-03
	0.05125 2.91200e-03 2.63900e-03
	0.05000 2.86300e-03 2.62000e-03
	0.04875 2.87900e-03 2.69300e-03
	0.04750 2.90800e-03 2.69000e-03
	0.04625 2.88200e-03 2.69100e-03
	0.04500 2.89000e-03 2.68200e-03
	0.04375 2.86200e-03 2.61500e-03
	0.04250 2.89400e-03 2.63600e-03
	0.04125 2.86700e-03 2.65400e-03
	0.04000 2.88600e-03 2.62600e-03
	0.03875 2.86200e-03 2.66000e-03
	0.03750 2.77700e-03 2.60300e-03
	0.03625 2.92000e-03 2.64800e-03
	0.03500 2.80800e-03 2.61300e-03
	0.03375 2.80700e-03 2.59700e-03
	0.03250 2.67800e-03 2.47200e-03
	0.03125 2.70700e-03 2.42700e-03
	0.03000 2.67300e-03 2.48500e-03
	0.02875 2.70500e-03 2.48600e-03
	0.02750 2.68500e-03 2.49400e-03
	0.02625 2.68400e-03 2.47800e-03
	0.02500 2.74000e-03 2.55500e-03
	0.02375 2.67300e-03 2.51800e-03
	0.02250 2.68800e-03 2.45100e-03
	0.02125 2.62300e-03 2.44100e-03
	0.02000 2.63800e-03 2.48700e-03
	0.01875 2.61700e-03 2.45300e-03
	0.01750 2.58900e-03 2.39200e-03
	0.01625 2.57500e-03 2.42000e-03
	0.01500 2.65600e-03 2.44000e-03
	0.01375 2.57000e-03 2.35300e-03
	0.01250 2.50700e-03 2.24800e-03
	0.01125 2.51700e-03 2.36900e-03
	0.01000 2.49200e-03 2.33700e-03
	0.00875 2.41700e-03 2.30100e-03
	0.00750 2.49400e-03 2.23800e-03
	0.00625 2.43200e-03 2.27700e-03
	0.00500 2.35400e-03 2.20100e-03
	0.00375 2.34100e-03 2.17300e-03
	0.00250 2.35300e-03 2.23200e-03
	0.00125 2.27100e-03 2.19000e-03
	0.00000 2.33900e-03 2.16000e-03


==> Data/multTargets_beforeReview/FA_RATE_MIN_NAF_SPACING_NOISE_-5.0_ANTENNAS_8_SAMPLING_DOMAIN_NAF_Kappa_6.0.txt <==
	0.2000 2.97300e-03 3.28800e-03
	0.1975 3.01700e-03 3.26200e-03
	0.1950 2.95300e-03 3.17200e-03
	0.1925 2.88100e-03 3.24700e-03
	0.1900 2.88500e-03 3.29100e-03
	0.1875 2.92500e-03 3.19800e-03
	0.1850 2.86000e-03 3.27700e-03
	0.1825 2.80300e-03 3.21400e-03
	0.1800 2.86400e-03 3.26100e-03
	0.1775 2.81800e-03 3.30100e-03
	0.1750 2.78000e-03 3.25500e-03
	0.1725 2.86000e-03 3.26900e-03
	0.1700 2.82300e-03 3.28500e-03
	0.1675 2.86300e-03 3.39000e-03
	0.1650 2.89200e-03 3.32200e-03
	0.1625 2.86800e-03 3.35900e-03
	0.1600 2.84500e-03 3.30600e-03
	0.1575 2.85800e-03 3.37800e-03
	0.1550 2.87600e-03 3.40300e-03
	0.1525 2.86500e-03 3.38100e-03
	0.1500 2.85500e-03 3.41500e-03
	0.1475 2.91700e-03 3.38600e-03
	0.1450 2.88200e-03 3.31000e-03
	0.1425 2.83900e-03 3.46300e-03
	0.1400 2.91800e-03 3.47400e-03
	0.1375 2.79200e-03 3.47400e-03
	0.1350 2.89100e-03 3.48100e-03
	0.1325 2.86500e-03 3.50400e-03
	0.1300 2.89800e-03 3.48000e-03
	0.1275 2.85400e-03 3.45600e-03
	0.1250 2.85200e-03 3.37700e-03
	0.1225 2.89200e-03 3.48500e-03
	0.1200 2.91600e-03 3.48000e-03
	0.1175 2.92400e-03 3.49800e-03
	0.1150 2.90900e-03 3.46300e-03
	0.1125 2.84800e-03 3.48100e-03
	0.1100 2.80300e-03 3.46700e-03
	0.1075 2.73400e-03 3.47300e-03
	0.1050 2.83000e-03 3.41900e-03
	0.1025 2.80400e-03 3.32900e-03
	0.1000 2.81800e-03 3.34500e-03
	0.0975 2.77000e-03 3.38500e-03
	0.0950 2.82100e-03 3.43200e-03
	0.0925 2.76300e-03 3.42300e-03
	0.0900 2.79500e-03 3.44200e-03
	0.0875 2.71200e-03 3.32000e-03
	0.0850 2.61100e-03 3.28700e-03
	0.0825 2.69200e-03 3.28300e-03
	0.0800 2.74600e-03 3.32800e-03
	0.0775 2.67600e-03 3.30200e-03
	0.0750 2.59600e-03 3.13700e-03
	0.0725 2.51800e-03 3.11900e-03
	0.0700 2.62200e-03 3.21000e-03
	0.0675 2.59800e-03 3.09700e-03
	0.0650 2.54600e-03 3.11000e-03
	0.0625 2.54900e-03 3.13500e-03
	0.0600 2.58700e-03 3.00800e-03
	0.0575 2.47400e-03 2.91700e-03
	0.0550 2.42700e-03 2.91400e-03
	0.0525 2.34400e-03 2.82800e-03
	0.0500 2.32700e-03 2.75400e-03
	0.0475 2.35400e-03 2.84300e-03
	0.0450 2.23100e-03 2.79600e-03
	0.0425 2.24200e-03 2.70900e-03
	0.0400 2.16600e-03 2.58400e-03
	0.0375 2.15300e-03 2.54600e-03
	0.0350 2.17000e-03 2.57200e-03
	0.0325 2.05100e-03 2.53200e-03
	0.0300 2.07400e-03 2.50400e-03
	0.0275 2.04100e-03 2.43400e-03
	0.0250 2.00900e-03 2.43700e-03
	0.0225 2.00100e-03 2.44600e-03
	0.0200 1.90300e-03 2.29200e-03
	0.0175 1.96000e-03 2.25400e-03
	0.0150 1.86800e-03 2.23400e-03
	0.0125 1.86600e-03 2.13700e-03
	0.0100 1.76400e-03 2.10100e-03
	0.0075 1.70700e-03 2.07700e-03
	0.0050 1.74400e-03 2.09800e-03
	0.0025 1.68900e-03 1.99700e-03
	0.0000 1.62200e-03 1.98700e-03


==> Data/multTargets_beforeReview/MISSED_DET_MIN_NAF_SPACING_NOISE_-30.0_ANTENNAS_16_SAMPLING_DOMAIN_Deg_KAPPA_6.0.txt <==
	0.10000 2.33000e-04 2.50000e-05
	0.09875 2.36000e-04 3.10000e-05
	0.09750 2.34000e-04 3.20000e-05
	0.09625 2.23000e-04 4.00000e-05
	0.09500 2.36000e-04 5.10000e-05
	0.09375 2.48000e-04 8.30000e-05
	0.09250 2.81000e-04 1.01000e-04
	0.09125 3.02000e-04 1.49000e-04
	0.09000 3.25000e-04 1.97000e-04
	0.08875 3.69000e-04 2.56000e-04
	0.08750 4.37000e-04 3.34000e-04
	0.08625 5.20000e-04 4.17000e-04
	0.08500 6.20000e-04 5.36000e-04
	0.08375 7.08000e-04 6.50000e-04
	0.08250 8.46000e-04 7.79000e-04
	0.08125 9.91000e-04 9.34000e-04
	0.08000 1.15200e-03 1.10800e-03
	0.07875 1.31500e-03 1.28700e-03
	0.07750 1.52800e-03 1.50900e-03
	0.07625 1.75400e-03 1.75300e-03
	0.07500 2.06500e-03 2.04600e-03
	0.07375 2.33500e-03 2.33500e-03
	0.07250 2.63500e-03 2.63600e-03
	0.07125 2.96400e-03 2.94600e-03
	0.07000 3.35400e-03 3.35200e-03
	0.06875 3.71800e-03 3.73800e-03
	0.06750 4.15900e-03 4.15000e-03
	0.06625 4.72200e-03 4.70100e-03
	0.06500 5.12700e-03 5.12900e-03
	0.06375 5.70700e-03 5.69800e-03
	0.06250 6.41600e-03 6.38900e-03
	0.06125 7.12600e-03 7.13000e-03
	0.06000 7.75000e-03 7.80100e-03
	0.05875 8.69000e-03 8.68100e-03
	0.05750 9.54200e-03 9.58000e-03
	0.05625 1.04150e-02 1.05050e-02
	0.05500 1.16440e-02 1.17040e-02
	0.05375 1.26140e-02 1.26580e-02
	0.05250 1.37970e-02 1.38290e-02
	0.05125 1.50650e-02 1.51140e-02
	0.05000 1.62290e-02 1.62110e-02
	0.04875 1.75940e-02 1.75630e-02
	0.04750 1.90900e-02 1.90230e-02
	0.04625 2.02690e-02 2.01180e-02
	0.04500 2.16180e-02 2.14480e-02
	0.04375 2.31640e-02 2.29910e-02
	0.04250 2.46600e-02 2.44210e-02
	0.04125 2.62830e-02 2.60740e-02
	0.04000 2.79050e-02 2.76260e-02
	0.03875 2.93070e-02 2.89310e-02
	0.03750 3.10120e-02 3.06160e-02
	0.03625 3.26330e-02 3.21590e-02
	0.03500 3.43610e-02 3.38610e-02
	0.03375 3.60690e-02 3.54360e-02
	0.03250 3.77240e-02 3.70570e-02
	0.03125 3.94620e-02 3.87350e-02
	0.03000 4.14750e-02 4.07040e-02
	0.02875 4.31470e-02 4.23910e-02
	0.02750 4.51720e-02 4.43810e-02
	0.02625 4.70000e-02 4.61100e-02
	0.02500 4.87070e-02 4.78540e-02
	0.02375 5.06920e-02 4.98780e-02
	0.02250 5.29220e-02 5.20540e-02
	0.02125 5.46870e-02 5.37650e-02
	0.02000 5.69320e-02 5.59290e-02
	0.01875 5.88570e-02 5.79650e-02
	0.01750 6.08180e-02 5.98450e-02
	0.01625 6.28230e-02 6.19390e-02
	0.01500 6.50430e-02 6.41080e-02
	0.01375 6.73030e-02 6.63660e-02
	0.01250 6.97300e-02 6.88050e-02
	0.01125 7.18030e-02 7.09180e-02
	0.01000 7.43730e-02 7.34410e-02
	0.00875 7.69130e-02 7.59960e-02
	0.00750 7.92950e-02 7.84870e-02
	0.00625 8.20870e-02 8.13130e-02
	0.00500 8.49350e-02 8.41520e-02
	0.00375 8.77000e-02 8.68710e-02
	0.00250 9.04950e-02 8.96920e-02
	0.00125 9.34380e-02 9.27370e-02
	0.00000 9.55920e-02 9.48180e-02


==> Data/multTargets_beforeReview/MISSED_DET_MIN_NAF_SPACING_NOISE_-30.0_ANTENNAS_16_SAMPLING_DOMAIN_NAF_KAPPA_6.0.txt <==
	0.10000 0.00000e+00 0.00000e+00
	0.09875 0.00000e+00 0.00000e+00
	0.09750 0.00000e+00 0.00000e+00
	0.09625 0.00000e+00 0.00000e+00
	0.09500 0.00000e+00 0.00000e+00
	0.09375 0.00000e+00 0.00000e+00
	0.09250 0.00000e+00 0.00000e+00
	0.09125 0.00000e+00 0.00000e+00
	0.09000 0.00000e+00 0.00000e+00
	0.08875 0.00000e+00 0.00000e+00
	0.08750 0.00000e+00 0.00000e+00
	0.08625 0.00000e+00 0.00000e+00
	0.08500 0.00000e+00 0.00000e+00
	0.08375 0.00000e+00 0.00000e+00
	0.08250 0.00000e+00 0.00000e+00
	0.08125 0.00000e+00 0.00000e+00
	0.08000 0.00000e+00 0.00000e+00
	0.07875 0.00000e+00 0.00000e+00
	0.07750 0.00000e+00 0.00000e+00
	0.07625 0.00000e+00 0.00000e+00
	0.07500 0.00000e+00 0.00000e+00
	0.07375 0.00000e+00 0.00000e+00
	0.07250 0.00000e+00 0.00000e+00
	0.07125 0.00000e+00 0.00000e+00
	0.07000 0.00000e+00 0.00000e+00
	0.06875 0.00000e+00 0.00000e+00
	0.06750 0.00000e+00 0.00000e+00
	0.06625 0.00000e+00 0.00000e+00
	0.06500 0.00000e+00 0.00000e+00
	0.06375 0.00000e+00 0.00000e+00
	0.06250 0.00000e+00 0.00000e+00
	0.06125 0.00000e+00 0.00000e+00
	0.06000 0.00000e+00 1.00000e-06
	0.05875 0.00000e+00 2.50000e-05
	0.05750 0.00000e+00 1.08000e-04
	0.05625 0.00000e+00 3.03000e-04
	0.05500 8.00000e-06 5.97000e-04
	0.05375 1.29000e-04 1.10200e-03
	0.05250 4.99000e-04 1.75400e-03
	0.05125 1.13800e-03 2.66500e-03
	0.05000 1.85800e-03 3.53700e-03
	0.04875 2.75100e-03 4.59600e-03
	0.04750 3.74500e-03 5.71900e-03
	0.04625 4.66800e-03 6.79700e-03
	0.04500 5.74400e-03 7.92800e-03
	0.04375 6.94800e-03 9.27300e-03
	0.04250 8.16600e-03 1.05250e-02
	0.04125 9.40200e-03 1.18240e-02
	0.04000 1.07510e-02 1.32420e-02
	0.03875 1.20160e-02 1.45350e-02
	0.03750 1.35830e-02 1.61200e-02
	0.03625 1.50620e-02 1.76290e-02
	0.03500 1.65830e-02 1.92640e-02
	0.03375 1.81030e-02 2.07480e-02
	0.03250 1.96510e-02 2.23260e-02
	0.03125 2.13600e-02 2.40210e-02
	0.03000 2.31950e-02 2.58370e-02
	0.02875 2.48240e-02 2.75050e-02
	0.02750 2.67900e-02 2.95000e-02
	0.02625 2.86310e-02 3.11820e-02
	0.02500 3.03670e-02 3.29700e-02
	0.02375 3.23830e-02 3.49830e-02
	0.02250 3.44880e-02 3.69710e-02
	0.02125 3.62630e-02 3.87380e-02
	0.02000 3.84090e-02 4.08270e-02
	0.01875 4.06250e-02 4.29840e-02
	0.01750 4.25920e-02 4.48550e-02
	0.01625 4.46580e-02 4.69100e-02
	0.01500 4.67540e-02 4.90000e-02
	0.01375 4.88880e-02 5.10650e-02
	0.01250 5.14260e-02 5.35390e-02
	0.01125 5.35380e-02 5.56760e-02
	0.01000 5.59310e-02 5.82380e-02
	0.00875 5.89340e-02 6.11700e-02
	0.00750 6.15580e-02 6.37940e-02
	0.00625 6.44290e-02 6.66170e-02
	0.00500 6.73740e-02 6.95550e-02
	0.00375 7.01010e-02 7.22440e-02
	0.00250 7.30780e-02 7.52960e-02
	0.00125 7.62020e-02 7.83840e-02
	0.00000 7.84940e-02 8.06280e-02


==> Data/multTargets_beforeReview/MISSED_DET_MIN_NAF_SPACING_NOISE_-30.0_ANTENNAS_8_SAMPLING_DOMAIN_Deg_KAPPA_6.0.txt <==
	0.2000 6.67000e-04 1.24000e-04
	0.1975 6.79000e-04 1.92000e-04
	0.1950 7.05000e-04 2.88000e-04
	0.1925 7.52000e-04 4.04000e-04
	0.1900 8.40000e-04 5.66000e-04
	0.1875 9.68000e-04 7.45000e-04
	0.1850 1.12400e-03 9.78000e-04
	0.1825 1.32300e-03 1.25600e-03
	0.1800 1.55800e-03 1.58000e-03
	0.1775 1.82500e-03 1.84700e-03
	0.1750 2.17600e-03 2.23000e-03
	0.1725 2.54000e-03 2.64800e-03
	0.1700 2.94800e-03 3.13000e-03
	0.1675 3.38100e-03 3.58900e-03
	0.1650 3.81600e-03 4.06400e-03
	0.1625 4.31600e-03 4.62800e-03
	0.1600 4.80000e-03 5.17100e-03
	0.1575 5.49500e-03 5.88300e-03
	0.1550 6.22600e-03 6.68900e-03
	0.1525 6.93100e-03 7.45400e-03
	0.1500 7.73800e-03 8.26200e-03
	0.1475 8.66000e-03 9.22200e-03
	0.1450 9.53500e-03 1.01710e-02
	0.1425 1.04550e-02 1.10480e-02
	0.1400 1.14270e-02 1.19750e-02
	0.1375 1.25850e-02 1.30540e-02
	0.1350 1.37060e-02 1.41910e-02
	0.1325 1.48970e-02 1.53000e-02
	0.1300 1.63130e-02 1.67180e-02
	0.1275 1.76970e-02 1.80540e-02
	0.1250 1.91680e-02 1.95290e-02
	0.1225 2.08550e-02 2.11710e-02
	0.1200 2.26370e-02 2.29480e-02
	0.1175 2.45520e-02 2.47980e-02
	0.1150 2.64750e-02 2.67180e-02
	0.1125 2.87120e-02 2.88760e-02
	0.1100 3.11290e-02 3.12910e-02
	0.1075 3.33630e-02 3.35370e-02
	0.1050 3.57640e-02 3.58090e-02
	0.1025 3.83300e-02 3.83880e-02
	0.1000 4.08740e-02 4.07220e-02
	0.0975 4.35390e-02 4.32970e-02
	0.0950 4.62280e-02 4.58540e-02
	0.0925 4.90210e-02 4.85220e-02
	0.0900 5.16150e-02 5.09970e-02
	0.0875 5.43850e-02 5.35860e-02
	0.0850 5.75220e-02 5.67150e-02
	0.0825 6.07000e-02 5.96870e-02
	0.0800 6.35730e-02 6.24640e-02
	0.0775 6.66910e-02 6.55360e-02
	0.0750 6.95630e-02 6.81840e-02
	0.0725 7.27410e-02 7.13110e-02
	0.0700 7.56720e-02 7.42480e-02
	0.0675 7.89190e-02 7.73230e-02
	0.0650 8.22870e-02 8.05960e-02
	0.0625 8.56340e-02 8.39560e-02
	0.0600 8.89770e-02 8.71940e-02
	0.0575 9.22440e-02 9.05370e-02
	0.0550 9.54960e-02 9.37510e-02
	0.0525 9.91350e-02 9.73880e-02
	0.0500 1.02776e-01 1.00966e-01
	0.0475 1.06227e-01 1.04353e-01
	0.0450 1.09963e-01 1.08170e-01
	0.0425 1.13394e-01 1.11754e-01
	0.0400 1.17053e-01 1.15381e-01
	0.0375 1.20639e-01 1.18891e-01
	0.0350 1.24091e-01 1.22522e-01
	0.0325 1.28399e-01 1.26753e-01
	0.0300 1.32182e-01 1.30770e-01
	0.0275 1.36239e-01 1.34793e-01
	0.0250 1.40122e-01 1.38730e-01
	0.0225 1.44180e-01 1.42927e-01
	0.0200 1.48491e-01 1.47455e-01
	0.0175 1.53134e-01 1.52179e-01
	0.0150 1.57931e-01 1.57077e-01
	0.0125 1.62306e-01 1.61573e-01
	0.0100 1.66877e-01 1.66084e-01
	0.0075 1.71261e-01 1.70677e-01
	0.0050 1.75772e-01 1.75211e-01
	0.0025 1.80020e-01 1.79528e-01
	0.0000 1.84397e-01 1.83900e-01


==> Data/multTargets_beforeReview/MISSED_DET_MIN_NAF_SPACING_NOISE_-30.0_ANTENNAS_8_SAMPLING_DOMAIN_NAF_KAPPA_6.0.txt <==
	0.2000 0.00000e+00 0.00000e+00
	0.1975 0.00000e+00 0.00000e+00
	0.1950 0.00000e+00 0.00000e+00
	0.1925 0.00000e+00 0.00000e+00
	0.1900 0.00000e+00 0.00000e+00
	0.1875 0.00000e+00 0.00000e+00
	0.1850 0.00000e+00 0.00000e+00
	0.1825 0.00000e+00 0.00000e+00
	0.1800 0.00000e+00 0.00000e+00
	0.1775 0.00000e+00 0.00000e+00
	0.1750 0.00000e+00 0.00000e+00
	0.1725 0.00000e+00 0.00000e+00
	0.1700 0.00000e+00 0.00000e+00
	0.1675 0.00000e+00 0.00000e+00
	0.1650 0.00000e+00 0.00000e+00
	0.1625 0.00000e+00 0.00000e+00
	0.1600 0.00000e+00 0.00000e+00
	0.1575 0.00000e+00 0.00000e+00
	0.1550 0.00000e+00 0.00000e+00
	0.1525 0.00000e+00 0.00000e+00
	0.1500 0.00000e+00 0.00000e+00
	0.1475 0.00000e+00 0.00000e+00
	0.1450 0.00000e+00 0.00000e+00
	0.1425 0.00000e+00 0.00000e+00
	0.1400 0.00000e+00 0.00000e+00
	0.1375 0.00000e+00 0.00000e+00
	0.1350 0.00000e+00 0.00000e+00
	0.1325 0.00000e+00 0.00000e+00
	0.1300 0.00000e+00 0.00000e+00
	0.1275 0.00000e+00 0.00000e+00
	0.1250 0.00000e+00 4.00000e-06
	0.1225 0.00000e+00 2.80000e-05
	0.1200 0.00000e+00 1.12000e-04
	0.1175 0.00000e+00 3.26000e-04
	0.1150 0.00000e+00 7.34000e-04
	0.1125 5.00000e-06 1.35500e-03
	0.1100 8.40000e-05 2.34100e-03
	0.1075 5.53000e-04 3.70400e-03
	0.1050 1.60000e-03 5.44100e-03
	0.1025 3.08400e-03 7.44800e-03
	0.1000 4.85400e-03 9.62400e-03
	0.0975 6.86800e-03 1.19560e-02
	0.0950 8.92300e-03 1.43680e-02
	0.0925 1.11770e-02 1.68630e-02
	0.0900 1.34140e-02 1.92330e-02
	0.0875 1.57760e-02 2.17540e-02
	0.0850 1.86630e-02 2.48470e-02
	0.0825 2.12590e-02 2.75530e-02
	0.0800 2.40790e-02 3.04720e-02
	0.0775 2.69110e-02 3.33860e-02
	0.0750 2.97180e-02 3.62620e-02
	0.0725 3.27410e-02 3.92810e-02
	0.0700 3.58050e-02 4.23480e-02
	0.0675 3.91150e-02 4.55880e-02
	0.0650 4.24340e-02 4.88940e-02
	0.0625 4.57130e-02 5.23060e-02
	0.0600 4.91760e-02 5.57770e-02
	0.0575 5.28430e-02 5.92550e-02
	0.0550 5.62070e-02 6.26890e-02
	0.0525 6.01070e-02 6.64350e-02
	0.0500 6.39270e-02 7.02110e-02
	0.0475 6.77030e-02 7.38240e-02
	0.0450 7.16240e-02 7.77410e-02
	0.0425 7.54810e-02 8.14140e-02
	0.0400 7.93700e-02 8.52690e-02
	0.0375 8.34290e-02 8.91970e-02
	0.0350 8.71810e-02 9.28950e-02
	0.0325 9.15100e-02 9.70790e-02
	0.0300 9.57680e-02 1.01230e-01
	0.0275 9.97630e-02 1.05285e-01
	0.0250 1.04025e-01 1.09489e-01
	0.0225 1.08483e-01 1.14035e-01
	0.0200 1.13398e-01 1.18925e-01
	0.0175 1.18824e-01 1.24103e-01
	0.0150 1.24167e-01 1.29368e-01
	0.0125 1.29143e-01 1.34370e-01
	0.0100 1.34092e-01 1.39176e-01
	0.0075 1.39061e-01 1.44115e-01
	0.0050 1.44064e-01 1.48983e-01
	0.0025 1.48903e-01 1.53752e-01
	0.0000 1.53533e-01 1.58306e-01


==> Data/multTargets_beforeReview/MISSED_DET_MIN_NAF_SPACING_NOISE_-5.0_ANTENNAS_16_SAMPLING_DOMAIN_Deg_KAPPA_6.0.txt <==
	0.10000 3.78000e-04 2.75000e-04
	0.09875 4.01000e-04 3.05000e-04
	0.09750 4.11000e-04 3.05000e-04
	0.09625 4.29000e-04 3.13000e-04
	0.09500 4.27000e-04 3.42000e-04
	0.09375 4.63000e-04 3.93000e-04
	0.09250 4.97000e-04 4.20000e-04
	0.09125 5.10000e-04 4.78000e-04
	0.09000 5.71000e-04 5.56000e-04
	0.08875 6.36000e-04 6.32000e-04
	0.08750 7.10000e-04 7.12000e-04
	0.08625 7.72000e-04 7.86000e-04
	0.08500 8.94000e-04 9.38000e-04
	0.08375 1.05000e-03 1.08600e-03
	0.08250 1.15200e-03 1.20900e-03
	0.08125 1.28600e-03 1.37800e-03
	0.08000 1.48100e-03 1.59300e-03
	0.07875 1.62600e-03 1.75000e-03
	0.07750 1.84900e-03 1.99300e-03
	0.07625 2.05600e-03 2.23500e-03
	0.07500 2.34700e-03 2.59800e-03
	0.07375 2.61100e-03 2.83200e-03
	0.07250 2.92500e-03 3.15400e-03
	0.07125 3.23700e-03 3.46600e-03
	0.07000 3.59600e-03 3.88900e-03
	0.06875 4.01400e-03 4.28400e-03
	0.06750 4.45100e-03 4.76000e-03
	0.06625 4.96100e-03 5.29100e-03
	0.06500 5.44500e-03 5.80800e-03
	0.06375 6.05600e-03 6.45600e-03
	0.06250 6.76400e-03 7.16500e-03
	0.06125 7.46600e-03 7.85700e-03
	0.06000 8.10700e-03 8.55500e-03
	0.05875 9.06300e-03 9.55700e-03
	0.05750 9.95600e-03 1.04620e-02
	0.05625 1.08850e-02 1.14270e-02
	0.05500 1.20960e-02 1.26890e-02
	0.05375 1.30640e-02 1.36970e-02
	0.05250 1.42480e-02 1.49040e-02
	0.05125 1.55580e-02 1.62420e-02
	0.05000 1.67670e-02 1.73910e-02
	0.04875 1.81090e-02 1.87860e-02
	0.04750 1.96460e-02 2.02610e-02
	0.04625 2.08770e-02 2.15270e-02
	0.04500 2.21800e-02 2.28830e-02
	0.04375 2.37980e-02 2.44420e-02
	0.04250 2.53200e-02 2.59420e-02
	0.04125 2.68860e-02 2.75850e-02
	0.04000 2.86760e-02 2.92880e-02
	0.03875 3.01410e-02 3.06860e-02
	0.03750 3.18260e-02 3.24170e-02
	0.03625 3.34910e-02 3.40760e-02
	0.03500 3.52180e-02 3.57300e-02
	0.03375 3.70400e-02 3.75530e-02
	0.03250 3.86780e-02 3.92320e-02
	0.03125 4.04260e-02 4.09930e-02
	0.03000 4.25090e-02 4.30460e-02
	0.02875 4.43100e-02 4.48580e-02
	0.02750 4.63890e-02 4.70040e-02
	0.02625 4.83610e-02 4.89740e-02
	0.02500 5.02610e-02 5.08950e-02
	0.02375 5.23580e-02 5.30340e-02
	0.02250 5.48640e-02 5.55860e-02
	0.02125 5.67650e-02 5.76170e-02
	0.02000 5.91170e-02 5.98780e-02
	0.01875 6.15620e-02 6.23660e-02
	0.01750 6.37420e-02 6.46740e-02
	0.01625 6.60710e-02 6.71660e-02
	0.01500 6.86540e-02 6.98050e-02
	0.01375 7.12050e-02 7.23660e-02
	0.01250 7.40690e-02 7.53900e-02
	0.01125 7.66030e-02 7.79280e-02
	0.01000 7.95420e-02 8.09740e-02
	0.00875 8.21370e-02 8.36800e-02
	0.00750 8.47720e-02 8.63370e-02
	0.00625 8.76140e-02 8.92220e-02
	0.00500 9.04790e-02 9.21340e-02
	0.00375 9.33990e-02 9.49670e-02
	0.00250 9.61650e-02 9.78440e-02
	0.00125 9.91290e-02 1.00827e-01
	0.00000 1.01380e-01 1.03196e-01


==> Data/multTargets_beforeReview/MISSED_DET_MIN_NAF_SPACING_NOISE_-5.0_ANTENNAS_16_SAMPLING_DOMAIN_NAF_KAPPA_6.0.txt <==
	0.10000 1.00000e-06 0.00000e+00
	0.09875 1.00000e-06 1.00000e-06
	0.09750 1.00000e-06 0.00000e+00
	0.09625 0.00000e+00 1.00000e-06
	0.09500 1.00000e-06 0.00000e+00
	0.09375 0.00000e+00 0.00000e+00
	0.09250 0.00000e+00 0.00000e+00
	0.09125 1.00000e-06 0.00000e+00
	0.09000 1.00000e-06 0.00000e+00
	0.08875 1.00000e-06 1.00000e-06
	0.08750 0.00000e+00 0.00000e+00
	0.08625 0.00000e+00 0.00000e+00
	0.08500 1.00000e-06 1.00000e-06
	0.08375 1.00000e-06 1.00000e-06
	0.08250 1.00000e-06 1.00000e-06
	0.08125 1.00000e-06 1.00000e-06
	0.08000 1.00000e-06 0.00000e+00
	0.07875 1.00000e-06 1.00000e-06
	0.07750 1.00000e-06 0.00000e+00
	0.07625 1.00000e-06 0.00000e+00
	0.07500 1.00000e-06 1.00000e-06
	0.07375 1.00000e-06 1.00000e-06
	0.07250 4.00000e-06 1.00000e-06
	0.07125 2.00000e-06 3.00000e-06
	0.07000 3.00000e-06 4.00000e-06
	0.06875 5.00000e-06 7.00000e-06
	0.06750 4.00000e-06 1.10000e-05
	0.06625 1.20000e-05 2.80000e-05
	0.06500 2.00000e-05 5.10000e-05
	0.06375 3.50000e-05 9.00000e-05
	0.06250 6.70000e-05 1.62000e-04
	0.06125 1.04000e-04 2.83000e-04
	0.06000 1.83000e-04 4.09000e-04
	0.05875 2.88000e-04 6.54000e-04
	0.05750 4.87000e-04 9.77000e-04
	0.05625 7.00000e-04 1.37000e-03
	0.05500 1.08000e-03 1.90500e-03
	0.05375 1.50900e-03 2.54700e-03
	0.05250 2.02600e-03 3.23300e-03
	0.05125 2.68900e-03 4.10000e-03
	0.05000 3.45600e-03 4.98000e-03
	0.04875 4.31900e-03 5.98500e-03
	0.04750 5.43500e-03 7.23200e-03
	0.04625 6.40600e-03 8.32300e-03
	0.04500 7.49800e-03 9.55400e-03
	0.04375 8.81400e-03 1.09220e-02
	0.04250 1.00760e-02 1.22910e-02
	0.04125 1.13750e-02 1.36060e-02
	0.04000 1.27800e-02 1.51440e-02
	0.03875 1.41840e-02 1.65580e-02
	0.03750 1.58380e-02 1.82470e-02
	0.03625 1.72890e-02 1.98180e-02
	0.03500 1.89520e-02 2.14700e-02
	0.03375 2.04830e-02 2.30110e-02
	0.03250 2.21190e-02 2.46550e-02
	0.03125 2.38120e-02 2.64330e-02
	0.03000 2.58130e-02 2.84080e-02
	0.02875 2.75570e-02 3.01850e-02
	0.02750 2.95560e-02 3.21710e-02
	0.02625 3.13990e-02 3.40510e-02
	0.02500 3.32920e-02 3.59560e-02
	0.02375 3.53650e-02 3.80980e-02
	0.02250 3.75220e-02 4.02560e-02
	0.02125 3.93840e-02 4.21740e-02
	0.02000 4.16350e-02 4.45340e-02
	0.01875 4.40940e-02 4.69900e-02
	0.01750 4.62330e-02 4.92350e-02
	0.01625 4.87320e-02 5.18470e-02
	0.01500 5.11730e-02 5.43570e-02
	0.01375 5.37780e-02 5.69790e-02
	0.01250 5.67490e-02 5.99960e-02
	0.01125 5.93730e-02 6.26870e-02
	0.01000 6.22710e-02 6.55660e-02
	0.00875 6.52220e-02 6.86270e-02
	0.00750 6.78360e-02 7.12480e-02
	0.00625 7.08790e-02 7.42700e-02
	0.00500 7.37350e-02 7.71090e-02
	0.00375 7.67140e-02 7.99930e-02
	0.00250 7.96740e-02 8.31130e-02
	0.00125 8.27350e-02 8.60800e-02
	0.00000 8.51540e-02 8.85110e-02


==> Data/multTargets_beforeReview/MISSED_DET_MIN_NAF_SPACING_NOISE_-5.0_ANTENNAS_8_SAMPLING_DOMAIN_Deg_KAPPA_6.0.txt <==
	0.2000 3.03640e-02 3.97600e-02
	0.1975 3.03260e-02 3.96560e-02
	0.1950 3.03730e-02 3.97300e-02
	0.1925 3.02070e-02 3.93430e-02
	0.1900 3.00800e-02 3.93330e-02
	0.1875 3.00750e-02 3.92240e-02
	0.1850 2.98500e-02 3.89970e-02
	0.1825 2.97400e-02 3.89660e-02
	0.1800 2.94650e-02 3.86860e-02
	0.1775 2.96820e-02 3.87360e-02
	0.1750 2.97210e-02 3.87690e-02
	0.1725 2.99450e-02 3.89000e-02
	0.1700 2.98330e-02 3.86900e-02
	0.1675 3.00510e-02 3.89620e-02
	0.1650 3.01800e-02 3.92390e-02
	0.1625 3.05170e-02 3.96490e-02
	0.1600 3.09670e-02 4.01110e-02
	0.1575 3.17310e-02 4.08110e-02
	0.1550 3.23390e-02 4.15290e-02
	0.1525 3.31480e-02 4.23160e-02
	0.1500 3.37780e-02 4.30310e-02
	0.1475 3.45720e-02 4.40540e-02
	0.1450 3.54970e-02 4.48340e-02
	0.1425 3.64290e-02 4.57760e-02
	0.1400 3.71870e-02 4.65180e-02
	0.1375 3.82090e-02 4.75470e-02
	0.1350 3.91770e-02 4.86380e-02
	0.1325 4.02840e-02 4.98650e-02
	0.1300 4.15730e-02 5.11510e-02
	0.1275 4.27810e-02 5.25350e-02
	0.1250 4.44600e-02 5.40420e-02
	0.1225 4.59240e-02 5.56340e-02
	0.1200 4.76130e-02 5.74160e-02
	0.1175 4.93180e-02 5.92730e-02
	0.1150 5.12450e-02 6.12670e-02
	0.1125 5.35110e-02 6.36090e-02
	0.1100 5.58020e-02 6.61110e-02
	0.1075 5.80030e-02 6.84390e-02
	0.1050 6.03180e-02 7.07730e-02
	0.1025 6.29220e-02 7.35180e-02
	0.1000 6.55980e-02 7.61600e-02
	0.0975 6.81580e-02 7.86580e-02
	0.0950 7.11340e-02 8.16240e-02
	0.0925 7.39860e-02 8.45700e-02
	0.0900 7.66390e-02 8.72480e-02
	0.0875 7.95570e-02 9.02350e-02
	0.0850 8.29410e-02 9.36470e-02
	0.0825 8.62170e-02 9.67840e-02
	0.0800 8.93470e-02 9.98820e-02
	0.0775 9.26660e-02 1.03230e-01
	0.0750 9.60040e-02 1.06530e-01
	0.0725 9.92870e-02 1.09683e-01
	0.0700 1.02641e-01 1.13240e-01
	0.0675 1.06324e-01 1.16723e-01
	0.0650 1.10244e-01 1.20703e-01
	0.0625 1.13948e-01 1.24717e-01
	0.0600 1.17681e-01 1.28376e-01
	0.0575 1.21567e-01 1.32237e-01
	0.0550 1.25341e-01 1.36394e-01
	0.0525 1.29814e-01 1.40737e-01
	0.0500 1.33958e-01 1.44815e-01
	0.0475 1.38168e-01 1.49307e-01
	0.0450 1.42774e-01 1.54082e-01
	0.0425 1.47219e-01 1.58474e-01
	0.0400 1.51583e-01 1.63024e-01
	0.0375 1.56036e-01 1.67713e-01
	0.0350 1.60904e-01 1.72468e-01
	0.0325 1.65886e-01 1.77624e-01
	0.0300 1.70556e-01 1.82221e-01
	0.0275 1.75383e-01 1.87244e-01
	0.0250 1.79989e-01 1.91732e-01
	0.0225 1.84634e-01 1.96434e-01
	0.0200 1.89346e-01 2.01266e-01
	0.0175 1.93857e-01 2.05673e-01
	0.0150 1.98695e-01 2.10531e-01
	0.0125 2.03104e-01 2.15039e-01
	0.0100 2.07359e-01 2.19254e-01
	0.0075 2.11387e-01 2.23471e-01
	0.0050 2.16019e-01 2.27976e-01
	0.0025 2.20107e-01 2.31986e-01
	0.0000 2.24542e-01 2.36325e-01


==> Data/multTargets_beforeReview/MISSED_DET_MIN_NAF_SPACING_NOISE_-5.0_ANTENNAS_8_SAMPLING_DOMAIN_NAF_KAPPA_6.0.txt <==
	0.2000 1.53100e-03 2.25000e-03
	0.1975 1.52300e-03 2.27300e-03
	0.1950 1.54500e-03 2.27200e-03
	0.1925 1.57300e-03 2.25800e-03
	0.1900 1.59800e-03 2.29800e-03
	0.1875 1.60400e-03 2.30100e-03
	0.1850 1.60700e-03 2.31600e-03
	0.1825 1.62800e-03 2.34500e-03
	0.1800 1.57400e-03 2.32200e-03
	0.1775 1.61900e-03 2.36700e-03
	0.1750 1.63800e-03 2.37000e-03
	0.1725 1.66100e-03 2.41900e-03
	0.1700 1.66900e-03 2.42800e-03
	0.1675 1.69700e-03 2.41500e-03
	0.1650 1.69700e-03 2.40300e-03
	0.1625 1.65800e-03 2.39500e-03
	0.1600 1.69000e-03 2.42200e-03
	0.1575 1.64000e-03 2.39300e-03
	0.1550 1.67600e-03 2.37000e-03
	0.1525 1.68200e-03 2.42100e-03
	0.1500 1.69200e-03 2.44400e-03
	0.1475 1.67000e-03 2.45500e-03
	0.1450 1.70700e-03 2.48300e-03
	0.1425 1.72300e-03 2.52600e-03
	0.1400 1.70100e-03 2.55600e-03
	0.1375 1.75400e-03 2.64800e-03
	0.1350 1.79200e-03 2.77200e-03
	0.1325 1.86900e-03 2.91200e-03
	0.1300 1.96200e-03 3.12500e-03
	0.1275 2.13700e-03 3.42100e-03
	0.1250 2.27100e-03 3.76300e-03
	0.1225 2.54300e-03 4.29500e-03
	0.1200 2.84600e-03 4.91200e-03
	0.1175 3.37000e-03 5.76000e-03
	0.1150 4.03300e-03 6.74800e-03
	0.1125 4.78000e-03 7.93700e-03
	0.1100 5.74700e-03 9.22300e-03
	0.1075 6.92200e-03 1.07830e-02
	0.1050 8.12200e-03 1.24930e-02
	0.1025 9.74100e-03 1.44940e-02
	0.1000 1.14920e-02 1.66050e-02
	0.0975 1.33900e-02 1.88170e-02
	0.0950 1.55060e-02 2.12850e-02
	0.0925 1.79150e-02 2.38310e-02
	0.0900 2.00630e-02 2.62630e-02
	0.0875 2.24310e-02 2.88740e-02
	0.0850 2.54620e-02 3.21530e-02
	0.0825 2.83550e-02 3.51280e-02
	0.0800 3.12780e-02 3.82350e-02
	0.0775 3.42870e-02 4.13780e-02
	0.0750 3.72320e-02 4.44400e-02
	0.0725 4.04960e-02 4.77690e-02
	0.0700 4.37200e-02 5.12220e-02
	0.0675 4.72970e-02 5.48450e-02
	0.0650 5.07420e-02 5.86170e-02
	0.0625 5.45350e-02 6.25790e-02
	0.0600 5.83830e-02 6.65440e-02
	0.0575 6.24850e-02 7.08450e-02
	0.0550 6.66690e-02 7.51680e-02
	0.0525 7.10740e-02 7.98010e-02
	0.0500 7.55880e-02 8.44690e-02
	0.0475 8.02250e-02 8.94040e-02
	0.0450 8.51200e-02 9.43960e-02
	0.0425 8.99180e-02 9.93210e-02
	0.0400 9.48450e-02 1.04525e-01
	0.0375 1.00305e-01 1.09951e-01
	0.0350 1.05358e-01 1.15009e-01
	0.0325 1.11001e-01 1.20726e-01
	0.0300 1.16312e-01 1.26131e-01
	0.0275 1.21847e-01 1.31537e-01
	0.0250 1.27216e-01 1.36874e-01
	0.0225 1.32568e-01 1.42208e-01
	0.0200 1.37816e-01 1.47483e-01
	0.0175 1.43282e-01 1.52790e-01
	0.0150 1.48590e-01 1.58030e-01
	0.0125 1.53751e-01 1.63156e-01
	0.0100 1.58708e-01 1.67972e-01
	0.0075 1.63493e-01 1.72793e-01
	0.0050 1.68338e-01 1.77526e-01
	0.0025 1.73067e-01 1.82144e-01
	0.0000 1.78154e-01 1.87160e-01


==> Data/multTargets_beforeReview/NAF_RMSE_MIN_NAF_SPACING_-30.0_ANTENNAS_16_SAMPLING_DOMAIN_Deg_KAPPA_6.0.txt <==
	0.10000 1.49977e-02 6.40656e-03
	0.09875 1.50186e-02 6.49549e-03
	0.09750 1.49139e-02 6.50175e-03
	0.09625 1.46704e-02 6.62227e-03
	0.09500 1.47775e-02 6.77179e-03
	0.09375 1.48268e-02 7.20719e-03
	0.09250 1.49456e-02 7.43463e-03
	0.09125 1.51988e-02 8.02544e-03
	0.09000 1.50521e-02 8.57464e-03
	0.08875 1.53428e-02 9.20066e-03
	0.08750 1.56303e-02 9.96574e-03
	0.08625 1.60918e-02 1.07127e-02
	0.08500 1.67088e-02 1.17180e-02
	0.08375 1.71316e-02 1.25980e-02
	0.08250 1.78747e-02 1.35229e-02
	0.08125 1.85526e-02 1.45631e-02
	0.08000 1.94565e-02 1.56459e-02
	0.07875 2.01536e-02 1.66868e-02
	0.07750 2.11184e-02 1.78910e-02
	0.07625 2.19771e-02 1.91247e-02
	0.07500 2.32536e-02 2.05130e-02
	0.07375 2.42805e-02 2.17972e-02
	0.07250 2.54158e-02 2.30587e-02
	0.07125 2.64952e-02 2.42832e-02
	0.07000 2.78925e-02 2.58047e-02
	0.06875 2.90967e-02 2.71705e-02
	0.06750 3.04125e-02 2.85574e-02
	0.06625 3.20908e-02 3.03145e-02
	0.06500 3.32035e-02 3.16099e-02
	0.06375 3.49305e-02 3.32577e-02
	0.06250 3.67404e-02 3.51510e-02
	0.06125 3.84310e-02 3.70760e-02
	0.06000 3.99575e-02 3.87354e-02
	0.05875 4.21119e-02 4.08142e-02
	0.05750 4.39325e-02 4.28294e-02
	0.05625 4.57751e-02 4.48130e-02
	0.05500 4.81832e-02 4.72571e-02
	0.05375 5.01032e-02 4.91167e-02
	0.05250 5.22713e-02 5.13072e-02
	0.05125 5.44937e-02 5.36102e-02
	0.05000 5.64662e-02 5.55012e-02
	0.04875 5.87101e-02 5.77438e-02
	0.04750 6.10795e-02 6.00737e-02
	0.04625 6.29229e-02 6.17639e-02
	0.04500 6.49381e-02 6.37559e-02
	0.04375 6.71691e-02 6.59899e-02
	0.04250 6.92601e-02 6.79963e-02
	0.04125 7.14411e-02 7.02423e-02
	0.04000 7.35938e-02 7.22886e-02
	0.03875 7.53485e-02 7.39652e-02
	0.03750 7.74910e-02 7.60743e-02
	0.03625 7.94427e-02 7.79587e-02
	0.03500 8.14967e-02 7.99823e-02
	0.03375 8.34712e-02 8.18097e-02
	0.03250 8.53096e-02 8.36502e-02
	0.03125 8.72340e-02 8.55176e-02
	0.03000 8.93668e-02 8.76545e-02
	0.02875 9.11212e-02 8.94425e-02
	0.02750 9.31932e-02 9.15106e-02
	0.02625 9.50038e-02 9.32673e-02
	0.02500 9.66808e-02 9.50086e-02
	0.02375 9.85801e-02 9.69879e-02
	0.02250 1.00680e-01 9.90743e-02
	0.02125 1.02335e-01 1.00683e-01
	0.02000 1.04348e-01 1.02677e-01
	0.01875 1.06074e-01 1.04518e-01
	0.01750 1.07776e-01 1.06197e-01
	0.01625 1.09518e-01 1.08029e-01
	0.01500 1.11409e-01 1.09892e-01
	0.01375 1.13276e-01 1.11804e-01
	0.01250 1.15274e-01 1.13832e-01
	0.01125 1.16947e-01 1.15556e-01
	0.01000 1.18972e-01 1.17584e-01
	0.00875 1.20954e-01 1.19605e-01
	0.00750 1.22748e-01 1.21541e-01
	0.00625 1.24855e-01 1.23699e-01
	0.00500 1.26986e-01 1.25832e-01
	0.00375 1.29010e-01 1.27840e-01
	0.00250 1.31022e-01 1.29893e-01
	0.00125 1.33105e-01 1.32073e-01
	0.00000 1.34608e-01 1.33539e-01


==> Data/multTargets_beforeReview/NAF_RMSE_MIN_NAF_SPACING_-30.0_ANTENNAS_16_SAMPLING_DOMAIN_NAF_KAPPA_6.0.txt <==
	0.10000 3.71431e-04 1.64053e-03
	0.09875 3.75527e-04 1.64122e-03
	0.09750 3.79313e-04 1.64179e-03
	0.09625 3.82589e-04 1.64198e-03
	0.09500 3.84977e-04 1.64145e-03
	0.09375 3.85525e-04 1.64168e-03
	0.09250 3.86402e-04 1.64099e-03
	0.09125 3.84918e-04 1.64213e-03
	0.09000 3.84747e-04 1.64166e-03
	0.08875 3.83987e-04 1.64192e-03
	0.08750 3.83167e-04 1.64273e-03
	0.08625 3.83341e-04 1.64347e-03
	0.08500 3.84216e-04 1.64534e-03
	0.08375 3.85604e-04 1.64705e-03
	0.08250 3.88542e-04 1.64930e-03
	0.08125 3.93621e-04 1.65161e-03
	0.08000 3.99319e-04 1.65330e-03
	0.07875 4.05980e-04 1.65542e-03
	0.07750 4.14231e-04 1.65955e-03
	0.07625 4.23043e-04 1.66259e-03
	0.07500 4.32132e-04 1.66511e-03
	0.07375 4.41854e-04 1.66980e-03
	0.07250 4.50674e-04 1.67203e-03
	0.07125 4.58970e-04 1.67450e-03
	0.07000 4.66355e-04 1.67746e-03
	0.06875 4.72558e-04 1.67994e-03
	0.06750 4.76276e-04 1.68217e-03
	0.06625 4.79101e-04 1.68390e-03
	0.06500 4.80725e-04 1.68561e-03
	0.06375 4.80765e-04 1.68743e-03
	0.06250 4.79750e-04 1.69157e-03
	0.06125 4.79017e-04 1.69767e-03
	0.06000 4.80192e-04 1.76204e-03
	0.05875 4.86802e-04 2.75790e-03
	0.05750 5.01784e-04 4.83636e-03
	0.05625 5.82838e-04 7.74771e-03
	0.05500 1.37332e-03 1.07418e-02
	0.05375 4.95244e-03 1.45011e-02
	0.05250 9.69966e-03 1.82383e-02
	0.05125 1.46329e-02 2.24479e-02
	0.05000 1.86916e-02 2.58407e-02
	0.04875 2.27438e-02 2.94406e-02
	0.04750 2.65357e-02 3.28301e-02
	0.04625 2.96265e-02 3.57814e-02
	0.04500 3.28634e-02 3.86400e-02
	0.04375 3.61411e-02 4.17834e-02
	0.04250 3.91813e-02 4.45108e-02
	0.04125 4.20414e-02 4.71725e-02
	0.04000 4.49549e-02 4.99172e-02
	0.03875 4.75263e-02 5.22949e-02
	0.03750 5.05346e-02 5.50697e-02
	0.03625 5.32234e-02 5.75896e-02
	0.03500 5.58580e-02 6.02020e-02
	0.03375 5.83747e-02 6.24834e-02
	0.03250 6.08365e-02 6.48257e-02
	0.03125 6.34429e-02 6.72481e-02
	0.03000 6.61194e-02 6.97488e-02
	0.02875 6.84098e-02 7.19667e-02
	0.02750 7.10623e-02 7.45466e-02
	0.02625 7.34848e-02 7.66385e-02
	0.02500 7.56650e-02 7.88031e-02
	0.02375 7.81453e-02 8.11826e-02
	0.02250 8.06455e-02 8.34513e-02
	0.02125 8.26887e-02 8.54184e-02
	0.02000 8.50923e-02 8.76856e-02
	0.01875 8.74894e-02 8.99578e-02
	0.01750 8.95880e-02 9.18909e-02
	0.01625 9.17182e-02 9.39663e-02
	0.01500 9.38407e-02 9.60304e-02
	0.01375 9.59542e-02 9.80207e-02
	0.01250 9.84007e-02 1.00370e-01
	0.01125 1.00391e-01 1.02342e-01
	0.01000 1.02610e-01 1.04660e-01
	0.00875 1.05303e-01 1.07246e-01
	0.00750 1.07611e-01 1.09519e-01
	0.00625 1.10087e-01 1.11917e-01
	0.00500 1.12577e-01 1.14347e-01
	0.00375 1.14817e-01 1.16530e-01
	0.00250 1.17218e-01 1.18961e-01
	0.00125 1.19683e-01 1.21362e-01
	0.00000 1.21473e-01 1.23088e-01


==> Data/multTargets_beforeReview/NAF_RMSE_MIN_NAF_SPACING_-30.0_ANTENNAS_8_SAMPLING_DOMAIN_Deg_KAPPA_6.0.txt <==
	0.2000 2.32047e-02 1.46993e-02
	0.1975 2.32384e-02 1.51415e-02
	0.1950 2.31764e-02 1.57329e-02
	0.1925 2.32363e-02 1.64018e-02
	0.1900 2.34233e-02 1.72920e-02
	0.1875 2.39185e-02 1.82129e-02
	0.1850 2.45252e-02 1.93638e-02
	0.1825 2.53264e-02 2.06491e-02
	0.1800 2.61695e-02 2.20520e-02
	0.1775 2.71870e-02 2.31525e-02
	0.1750 2.84527e-02 2.46331e-02
	0.1725 2.96684e-02 2.61788e-02
	0.1700 3.10774e-02 2.78482e-02
	0.1675 3.23909e-02 2.93517e-02
	0.1650 3.36421e-02 3.08310e-02
	0.1625 3.50633e-02 3.25053e-02
	0.1600 3.62747e-02 3.40385e-02
	0.1575 3.80356e-02 3.59517e-02
	0.1550 3.96871e-02 3.80013e-02
	0.1525 4.12933e-02 3.98451e-02
	0.1500 4.31193e-02 4.17073e-02
	0.1475 4.49327e-02 4.38127e-02
	0.1450 4.66761e-02 4.57943e-02
	0.1425 4.84252e-02 4.75541e-02
	0.1400 5.02110e-02 4.93410e-02
	0.1375 5.22964e-02 5.13499e-02
	0.1350 5.42351e-02 5.33845e-02
	0.1325 5.62002e-02 5.52963e-02
	0.1300 5.85298e-02 5.76498e-02
	0.1275 6.07741e-02 5.97842e-02
	0.1250 6.29441e-02 6.20568e-02
	0.1225 6.53782e-02 6.44931e-02
	0.1200 6.79212e-02 6.70336e-02
	0.1175 7.05091e-02 6.95806e-02
	0.1150 7.30702e-02 7.21319e-02
	0.1125 7.59200e-02 7.49007e-02
	0.1100 7.88855e-02 7.78867e-02
	0.1075 8.15432e-02 8.05664e-02
	0.1050 8.43369e-02 8.31934e-02
	0.1025 8.72123e-02 8.60810e-02
	0.1000 8.99761e-02 8.86153e-02
	0.0975 9.28041e-02 9.13262e-02
	0.0950 9.55887e-02 9.39435e-02
	0.0925 9.83785e-02 9.65963e-02
	0.0900 1.00908e-01 9.89934e-02
	0.0875 1.03548e-01 1.01436e-01
	0.0850 1.06471e-01 1.04311e-01
	0.0825 1.09326e-01 1.06967e-01
	0.0800 1.11809e-01 1.09391e-01
	0.0775 1.14489e-01 1.12011e-01
	0.0750 1.16895e-01 1.14220e-01
	0.0725 1.19468e-01 1.16770e-01
	0.0700 1.21839e-01 1.19118e-01
	0.0675 1.24362e-01 1.21528e-01
	0.0650 1.26938e-01 1.24038e-01
	0.0625 1.29399e-01 1.26565e-01
	0.0600 1.31821e-01 1.28951e-01
	0.0575 1.34162e-01 1.31366e-01
	0.0550 1.36473e-01 1.33653e-01
	0.0525 1.38967e-01 1.36187e-01
	0.0500 1.41379e-01 1.38636e-01
	0.0475 1.43664e-01 1.40912e-01
	0.0450 1.46060e-01 1.43434e-01
	0.0425 1.48266e-01 1.45760e-01
	0.0400 1.50534e-01 1.48079e-01
	0.0375 1.52748e-01 1.50285e-01
	0.0350 1.54853e-01 1.52535e-01
	0.0325 1.57415e-01 1.55110e-01
	0.0300 1.59625e-01 1.57515e-01
	0.0275 1.61961e-01 1.59892e-01
	0.0250 1.64183e-01 1.62176e-01
	0.0225 1.66459e-01 1.64581e-01
	0.0200 1.68816e-01 1.67135e-01
	0.0175 1.71372e-01 1.69757e-01
	0.0150 1.73960e-01 1.72431e-01
	0.0125 1.76274e-01 1.74850e-01
	0.0100 1.78670e-01 1.77246e-01
	0.0075 1.80922e-01 1.79649e-01
	0.0050 1.83229e-01 1.81994e-01
	0.0025 1.85379e-01 1.84199e-01
	0.0000 1.87549e-01 1.86402e-01


==> Data/multTargets_beforeReview/NAF_RMSE_MIN_NAF_SPACING_-30.0_ANTENNAS_8_SAMPLING_DOMAIN_NAF_KAPPA_6.0.txt <==
	0.2000 1.49539e-03 5.45151e-03
	0.1975 1.50099e-03 5.41446e-03
	0.1950 1.49956e-03 5.38657e-03
	0.1925 1.49493e-03 5.35536e-03
	0.1900 1.48679e-03 5.33876e-03
	0.1875 1.47295e-03 5.32271e-03
	0.1850 1.45733e-03 5.31530e-03
	0.1825 1.44019e-03 5.31075e-03
	0.1800 1.42190e-03 5.30476e-03
	0.1775 1.40556e-03 5.30488e-03
	0.1750 1.38936e-03 5.30656e-03
	0.1725 1.38146e-03 5.30313e-03
	0.1700 1.37439e-03 5.29920e-03
	0.1675 1.37272e-03 5.29422e-03
	0.1650 1.37795e-03 5.28631e-03
	0.1625 1.38747e-03 5.28168e-03
	0.1600 1.39963e-03 5.28460e-03
	0.1575 1.41586e-03 5.29317e-03
	0.1550 1.43414e-03 5.29753e-03
	0.1525 1.45249e-03 5.31282e-03
	0.1500 1.47372e-03 5.31586e-03
	0.1475 1.49484e-03 5.33014e-03
	0.1450 1.51486e-03 5.34396e-03
	0.1425 1.53215e-03 5.35397e-03
	0.1400 1.54752e-03 5.35272e-03
	0.1375 1.55782e-03 5.35560e-03
	0.1350 1.56338e-03 5.35807e-03
	0.1325 1.56644e-03 5.36159e-03
	0.1300 1.56381e-03 5.36138e-03
	0.1275 1.55866e-03 5.36604e-03
	0.1250 1.54771e-03 5.44006e-03
	0.1225 1.53985e-03 5.87343e-03
	0.1200 1.53833e-03 7.12272e-03
	0.1175 1.55050e-03 9.57165e-03
	0.1150 1.58660e-03 1.30082e-02
	0.1125 1.92091e-03 1.69408e-02
	0.1100 4.35580e-03 2.17583e-02
	0.1075 1.03766e-02 2.70362e-02
	0.1050 1.74711e-02 3.25411e-02
	0.1025 2.41966e-02 3.79233e-02
	0.1000 3.03348e-02 4.30058e-02
	0.0975 3.60729e-02 4.78595e-02
	0.0950 4.11121e-02 5.24124e-02
	0.0925 4.60100e-02 5.67409e-02
	0.0900 5.04008e-02 6.05673e-02
	0.0875 5.46560e-02 6.43896e-02
	0.0850 5.94437e-02 6.87864e-02
	0.0825 6.34386e-02 7.24132e-02
	0.0800 6.75100e-02 7.61305e-02
	0.0775 7.13654e-02 7.96683e-02
	0.0750 7.49886e-02 8.30108e-02
	0.0725 7.87065e-02 8.63763e-02
	0.0700 8.23050e-02 8.96649e-02
	0.0675 8.60254e-02 9.30159e-02
	0.0650 8.96018e-02 9.63128e-02
	0.0625 9.30076e-02 9.96002e-02
	0.0600 9.64723e-02 1.02840e-01
	0.0575 1.00008e-01 1.05987e-01
	0.0550 1.03131e-01 1.09000e-01
	0.0525 1.06646e-01 1.12190e-01
	0.0500 1.09969e-01 1.15313e-01
	0.0475 1.13160e-01 1.18231e-01
	0.0450 1.16370e-01 1.21307e-01
	0.0425 1.19461e-01 1.24119e-01
	0.0400 1.22484e-01 1.27011e-01
	0.0375 1.25547e-01 1.29881e-01
	0.0350 1.28327e-01 1.32524e-01
	0.0325 1.31464e-01 1.35461e-01
	0.0300 1.34462e-01 1.38302e-01
	0.0275 1.37223e-01 1.41030e-01
	0.0250 1.40102e-01 1.43794e-01
	0.0225 1.43057e-01 1.46726e-01
	0.0200 1.46239e-01 1.49814e-01
	0.0175 1.49675e-01 1.53013e-01
	0.0150 1.52976e-01 1.56198e-01
	0.0125 1.55986e-01 1.59169e-01
	0.0100 1.58926e-01 1.61969e-01
	0.0075 1.61831e-01 1.64798e-01
	0.0050 1.64692e-01 1.67539e-01
	0.0025 1.67420e-01 1.70179e-01
	0.0000 1.69990e-01 1.72663e-01


==> Data/multTargets_beforeReview/NAF_RMSE_MIN_NAF_SPACING_-5.0_ANTENNAS_16_SAMPLING_DOMAIN_Deg_KAPPA_6.0.txt <==
	0.10000 2.91687e-02 2.48252e-02
	0.09875 2.93321e-02 2.49474e-02
	0.09750 2.93035e-02 2.46495e-02
	0.09625 2.93643e-02 2.51453e-02
	0.09500 2.94752e-02 2.52768e-02
	0.09375 2.94315e-02 2.51995e-02
	0.09250 2.94879e-02 2.52991e-02
	0.09125 2.95229e-02 2.55248e-02
	0.09000 2.95508e-02 2.58371e-02
	0.08875 2.96218e-02 2.60544e-02
	0.08750 3.00554e-02 2.64353e-02
	0.08625 3.02123e-02 2.65941e-02
	0.08500 3.06507e-02 2.70749e-02
	0.08375 3.08391e-02 2.75852e-02
	0.08250 3.14030e-02 2.80685e-02
	0.08125 3.16072e-02 2.86209e-02
	0.08000 3.23503e-02 2.95164e-02
	0.07875 3.25681e-02 2.96803e-02
	0.07750 3.30338e-02 3.04229e-02
	0.07625 3.36221e-02 3.12338e-02
	0.07500 3.45498e-02 3.22284e-02
	0.07375 3.52928e-02 3.29500e-02
	0.07250 3.60832e-02 3.40463e-02
	0.07125 3.70464e-02 3.48293e-02
	0.07000 3.77691e-02 3.59465e-02
	0.06875 3.87885e-02 3.69574e-02
	0.06750 3.97448e-02 3.81037e-02
	0.06625 4.11300e-02 3.95119e-02
	0.06500 4.20160e-02 4.06017e-02
	0.06375 4.34595e-02 4.20734e-02
	0.06250 4.49235e-02 4.36258e-02
	0.06125 4.64812e-02 4.52054e-02
	0.06000 4.76715e-02 4.65492e-02
	0.05875 4.95034e-02 4.84373e-02
	0.05750 5.12242e-02 5.01571e-02
	0.05625 5.29604e-02 5.20952e-02
	0.05500 5.49984e-02 5.42432e-02
	0.05375 5.65456e-02 5.59159e-02
	0.05250 5.85562e-02 5.79082e-02
	0.05125 6.06378e-02 6.00629e-02
	0.05000 6.24943e-02 6.18757e-02
	0.04875 6.44686e-02 6.39636e-02
	0.04750 6.66787e-02 6.61347e-02
	0.04625 6.83674e-02 6.78782e-02
	0.04500 7.01497e-02 6.97322e-02
	0.04375 7.23415e-02 7.18068e-02
	0.04250 7.42680e-02 7.36513e-02
	0.04125 7.61949e-02 7.57761e-02
	0.04000 7.83457e-02 7.79200e-02
	0.03875 8.01000e-02 7.95682e-02
	0.03750 8.20923e-02 8.16126e-02
	0.03625 8.39831e-02 8.35071e-02
	0.03500 8.58645e-02 8.52662e-02
	0.03375 8.78579e-02 8.72754e-02
	0.03250 8.96501e-02 8.91025e-02
	0.03125 9.14574e-02 9.09072e-02
	0.03000 9.35792e-02 9.30644e-02
	0.02875 9.53079e-02 9.47886e-02
	0.02750 9.73328e-02 9.69315e-02
	0.02625 9.92135e-02 9.88074e-02
	0.02500 1.00993e-01 1.00578e-01
	0.02375 1.02888e-01 1.02573e-01
	0.02250 1.05217e-01 1.04893e-01
	0.02125 1.06837e-01 1.06729e-01
	0.02000 1.08930e-01 1.08678e-01
	0.01875 1.10974e-01 1.10853e-01
	0.01750 1.12820e-01 1.12726e-01
	0.01625 1.14656e-01 1.14794e-01
	0.01500 1.16786e-01 1.16910e-01
	0.01375 1.18836e-01 1.18929e-01
	0.01250 1.21069e-01 1.21278e-01
	0.01125 1.22987e-01 1.23287e-01
	0.01000 1.25202e-01 1.25527e-01
	0.00875 1.27117e-01 1.27526e-01
	0.00750 1.29032e-01 1.29500e-01
	0.00625 1.31060e-01 1.31560e-01
	0.00500 1.33120e-01 1.33612e-01
	0.00375 1.35176e-01 1.35598e-01
	0.00250 1.37015e-01 1.37558e-01
	0.00125 1.39033e-01 1.39560e-01
	0.00000 1.40568e-01 1.41149e-01


==> Data/multTargets_beforeReview/NAF_RMSE_MIN_NAF_SPACING_-5.0_ANTENNAS_16_SAMPLING_DOMAIN_NAF_KAPPA_6.0.txt <==
	0.10000 9.76723e-03 9.64462e-03
	0.09875 9.73751e-03 9.66254e-03
	0.09750 9.67598e-03 9.72006e-03
	0.09625 9.78178e-03 9.70728e-03
	0.09500 9.54032e-03 9.63964e-03
	0.09375 9.57720e-03 9.54843e-03
	0.09250 9.69763e-03 9.58709e-03
	0.09125 9.61821e-03 9.61473e-03
	0.09000 9.63228e-03 9.61200e-03
	0.08875 9.69084e-03 9.61528e-03
	0.08750 9.57300e-03 9.48427e-03
	0.08625 9.37643e-03 9.46878e-03
	0.08500 9.74150e-03 9.55983e-03
	0.08375 9.56195e-03 9.44750e-03
	0.08250 9.44842e-03 9.47510e-03
	0.08125 9.60741e-03 9.54008e-03
	0.08000 9.57329e-03 9.37802e-03
	0.07875 9.55457e-03 9.30804e-03
	0.07750 9.48619e-03 9.34505e-03
	0.07625 9.53057e-03 9.38042e-03
	0.07500 9.76626e-03 9.48118e-03
	0.07375 9.77832e-03 9.70222e-03
	0.07250 9.74697e-03 9.56501e-03
	0.07125 9.70529e-03 9.41145e-03
	0.07000 9.70004e-03 9.34502e-03
	0.06875 9.67441e-03 9.51986e-03
	0.06750 9.69796e-03 9.66409e-03
	0.06625 9.73753e-03 9.90086e-03
	0.06500 9.64117e-03 1.00419e-02
	0.06375 1.00648e-02 1.04671e-02
	0.06250 1.02136e-02 1.10039e-02
	0.06125 1.07314e-02 1.20530e-02
	0.06000 1.12997e-02 1.28304e-02
	0.05875 1.21315e-02 1.44737e-02
	0.05750 1.34880e-02 1.65910e-02
	0.05625 1.49452e-02 1.85964e-02
	0.05500 1.72332e-02 2.11339e-02
	0.05375 1.93538e-02 2.38151e-02
	0.05250 2.17219e-02 2.64051e-02
	0.05125 2.44256e-02 2.92719e-02
	0.05000 2.72236e-02 3.20148e-02
	0.04875 3.00423e-02 3.48488e-02
	0.04750 3.33550e-02 3.80256e-02
	0.04625 3.59927e-02 4.06725e-02
	0.04500 3.87886e-02 4.34288e-02
	0.04375 4.18370e-02 4.62689e-02
	0.04250 4.46206e-02 4.90037e-02
	0.04125 4.72265e-02 5.14183e-02
	0.04000 4.99573e-02 5.41519e-02
	0.03875 5.25236e-02 5.65833e-02
	0.03750 5.54044e-02 5.93278e-02
	0.03625 5.78418e-02 6.17481e-02
	0.03500 6.04556e-02 6.42190e-02
	0.03375 6.27905e-02 6.64129e-02
	0.03250 6.51790e-02 6.86926e-02
	0.03125 6.75585e-02 7.10749e-02
	0.03000 7.02801e-02 7.36366e-02
	0.02875 7.25878e-02 7.58867e-02
	0.02750 7.51290e-02 7.83016e-02
	0.02625 7.74039e-02 8.05235e-02
	0.02500 7.96778e-02 8.27316e-02
	0.02375 8.20630e-02 8.50981e-02
	0.02250 8.45115e-02 8.74575e-02
	0.02125 8.65472e-02 8.94925e-02
	0.02000 8.89582e-02 9.19340e-02
	0.01875 9.15032e-02 9.44093e-02
	0.01750 9.36717e-02 9.65966e-02
	0.01625 9.61600e-02 9.91154e-02
	0.01500 9.85066e-02 1.01460e-01
	0.01375 1.00945e-01 1.03838e-01
	0.01250 1.03649e-01 1.06513e-01
	0.01125 1.06021e-01 1.08880e-01
	0.01000 1.08553e-01 1.11333e-01
	0.00875 1.11048e-01 1.13884e-01
	0.00750 1.13252e-01 1.15997e-01
	0.00625 1.15727e-01 1.18419e-01
	0.00500 1.18015e-01 1.20656e-01
	0.00375 1.20359e-01 1.22871e-01
	0.00250 1.22645e-01 1.25238e-01
	0.00125 1.24967e-01 1.27435e-01
	0.00000 1.26778e-01 1.29214e-01


==> Data/multTargets_beforeReview/NAF_RMSE_MIN_NAF_SPACING_-5.0_ANTENNAS_8_SAMPLING_DOMAIN_Deg_KAPPA_6.0.txt <==
	0.2000 8.41364e-02 9.14269e-02
	0.1975 8.42116e-02 9.13501e-02
	0.1950 8.42523e-02 9.14175e-02
	0.1925 8.39729e-02 9.09889e-02
	0.1900 8.38098e-02 9.09168e-02
	0.1875 8.38958e-02 9.08847e-02
	0.1850 8.35574e-02 9.05913e-02
	0.1825 8.34791e-02 9.05307e-02
	0.1800 8.31076e-02 9.02458e-02
	0.1775 8.33311e-02 9.02791e-02
	0.1750 8.33486e-02 9.03499e-02
	0.1725 8.37003e-02 9.04144e-02
	0.1700 8.35384e-02 9.01888e-02
	0.1675 8.37258e-02 9.04363e-02
	0.1650 8.38967e-02 9.08254e-02
	0.1625 8.42616e-02 9.11576e-02
	0.1600 8.47185e-02 9.16502e-02
	0.1575 8.55460e-02 9.23273e-02
	0.1550 8.61835e-02 9.30622e-02
	0.1525 8.70705e-02 9.37493e-02
	0.1500 8.76592e-02 9.44906e-02
	0.1475 8.85002e-02 9.54950e-02
	0.1450 8.93832e-02 9.63421e-02
	0.1425 9.04221e-02 9.72048e-02
	0.1400 9.11445e-02 9.79228e-02
	0.1375 9.21301e-02 9.88797e-02
	0.1350 9.30942e-02 9.99494e-02
	0.1325 9.41224e-02 1.01021e-01
	0.1300 9.54864e-02 1.02208e-01
	0.1275 9.65787e-02 1.03497e-01
	0.1250 9.82237e-02 1.04836e-01
	0.1225 9.96991e-02 1.06229e-01
	0.1200 1.01239e-01 1.07800e-01
	0.1175 1.02784e-01 1.09413e-01
	0.1150 1.04494e-01 1.11050e-01
	0.1125 1.06540e-01 1.13050e-01
	0.1100 1.08528e-01 1.15111e-01
	0.1075 1.10416e-01 1.17007e-01
	0.1050 1.12414e-01 1.18854e-01
	0.1025 1.14556e-01 1.21058e-01
	0.1000 1.16721e-01 1.23098e-01
	0.0975 1.18809e-01 1.24970e-01
	0.0950 1.21151e-01 1.27184e-01
	0.0925 1.23279e-01 1.29331e-01
	0.0900 1.25304e-01 1.31290e-01
	0.0875 1.27501e-01 1.33354e-01
	0.0850 1.29978e-01 1.35775e-01
	0.0825 1.32312e-01 1.37921e-01
	0.0800 1.34497e-01 1.40016e-01
	0.0775 1.36897e-01 1.42246e-01
	0.0750 1.39115e-01 1.44414e-01
	0.0725 1.41301e-01 1.46425e-01
	0.0700 1.43552e-01 1.48683e-01
	0.0675 1.45907e-01 1.50893e-01
	0.0650 1.48407e-01 1.53346e-01
	0.0625 1.50739e-01 1.55774e-01
	0.0600 1.53099e-01 1.58009e-01
	0.0575 1.55463e-01 1.60249e-01
	0.0550 1.57693e-01 1.62651e-01
	0.0525 1.60290e-01 1.65108e-01
	0.0500 1.62758e-01 1.67438e-01
	0.0475 1.65136e-01 1.69937e-01
	0.0450 1.67693e-01 1.72527e-01
	0.0425 1.70192e-01 1.74927e-01
	0.0400 1.72562e-01 1.77314e-01
	0.0375 1.74944e-01 1.79743e-01
	0.0350 1.77492e-01 1.82205e-01
	0.0325 1.80119e-01 1.84821e-01
	0.0300 1.82504e-01 1.87136e-01
	0.0275 1.84920e-01 1.89625e-01
	0.0250 1.87273e-01 1.91840e-01
	0.0225 1.89605e-01 1.94122e-01
	0.0200 1.91860e-01 1.96423e-01
	0.0175 1.94078e-01 1.98502e-01
	0.0150 1.96361e-01 2.00764e-01
	0.0125 1.98473e-01 2.02864e-01
	0.0100 2.00456e-01 2.04798e-01
	0.0075 2.02358e-01 2.06733e-01
	0.0050 2.04459e-01 2.08710e-01
	0.0025 2.06314e-01 2.10512e-01
	0.0000 2.08299e-01 2.12418e-01


==> Data/multTargets_beforeReview/NAF_RMSE_MIN_NAF_SPACING_-5.0_ANTENNAS_8_SAMPLING_DOMAIN_NAF_KAPPA_6.0.txt <==
	0.2000 2.15953e-02 2.52869e-02
	0.1975 2.15660e-02 2.53568e-02
	0.1950 2.16522e-02 2.52722e-02
	0.1925 2.17895e-02 2.53105e-02
	0.1900 2.18270e-02 2.54777e-02
	0.1875 2.19149e-02 2.54810e-02
	0.1850 2.18538e-02 2.55485e-02
	0.1825 2.19300e-02 2.55773e-02
	0.1800 2.17267e-02 2.55074e-02
	0.1775 2.19387e-02 2.57457e-02
	0.1750 2.19799e-02 2.57321e-02
	0.1725 2.21438e-02 2.59672e-02
	0.1700 2.21599e-02 2.60246e-02
	0.1675 2.23062e-02 2.60150e-02
	0.1650 2.23167e-02 2.59029e-02
	0.1625 2.21464e-02 2.59317e-02
	0.1600 2.22526e-02 2.59916e-02
	0.1575 2.21235e-02 2.59526e-02
	0.1550 2.22243e-02 2.58796e-02
	0.1525 2.22577e-02 2.60461e-02
	0.1500 2.22984e-02 2.61584e-02
	0.1475 2.22086e-02 2.61644e-02
	0.1450 2.23641e-02 2.62102e-02
	0.1425 2.23919e-02 2.64336e-02
	0.1400 2.23835e-02 2.65387e-02
	0.1375 2.25302e-02 2.68710e-02
	0.1350 2.27204e-02 2.72604e-02
	0.1325 2.30511e-02 2.78301e-02
	0.1300 2.34315e-02 2.85137e-02
	0.1275 2.41168e-02 2.94667e-02
	0.1250 2.45997e-02 3.04983e-02
	0.1225 2.56682e-02 3.21109e-02
	0.1200 2.68392e-02 3.39571e-02
	0.1175 2.85766e-02 3.62079e-02
	0.1150 3.06544e-02 3.86503e-02
	0.1125 3.28134e-02 4.14157e-02
	0.1100 3.55051e-02 4.43046e-02
	0.1075 3.84553e-02 4.74857e-02
	0.1050 4.13128e-02 5.07514e-02
	0.1025 4.48717e-02 5.43352e-02
	0.1000 4.83923e-02 5.78638e-02
	0.0975 5.19583e-02 6.14016e-02
	0.0950 5.56909e-02 6.50929e-02
	0.0925 5.95822e-02 6.86801e-02
	0.0900 6.29206e-02 7.19441e-02
	0.0875 6.63689e-02 7.52605e-02
	0.0850 7.05257e-02 7.92708e-02
	0.0825 7.42991e-02 8.27260e-02
	0.0800 7.79358e-02 8.62207e-02
	0.0775 8.14836e-02 8.95851e-02
	0.0750 8.47987e-02 9.27150e-02
	0.0725 8.83302e-02 9.60349e-02
	0.0700 9.17229e-02 9.93732e-02
	0.0675 9.53292e-02 1.02750e-01
	0.0650 9.86748e-02 1.06135e-01
	0.0625 1.02211e-01 1.09609e-01
	0.0600 1.05707e-01 1.12949e-01
	0.0575 1.09289e-01 1.16465e-01
	0.0550 1.12809e-01 1.19897e-01
	0.0525 1.16423e-01 1.23484e-01
	0.0500 1.20012e-01 1.26972e-01
	0.0475 1.23609e-01 1.30587e-01
	0.0450 1.27254e-01 1.34130e-01
	0.0425 1.30751e-01 1.37525e-01
	0.0400 1.34234e-01 1.41013e-01
	0.0375 1.38010e-01 1.44573e-01
	0.0350 1.41400e-01 1.47821e-01
	0.0325 1.45080e-01 1.51409e-01
	0.0300 1.48481e-01 1.54719e-01
	0.0275 1.51926e-01 1.57948e-01
	0.0250 1.55203e-01 1.61080e-01
	0.0225 1.58400e-01 1.64157e-01
	0.0200 1.61475e-01 1.67129e-01
	0.0175 1.64626e-01 1.70080e-01
	0.0150 1.67609e-01 1.72948e-01
	0.0125 1.70470e-01 1.75691e-01
	0.0100 1.73167e-01 1.78235e-01
	0.0075 1.75727e-01 1.80740e-01
	0.0050 1.78296e-01 1.83178e-01
	0.0025 1.80766e-01 1.85537e-01
	0.0000 1.83375e-01 1.88052e-01

